Two loop virtual corrections to $b\to(d,s)\ell^+\ell^-$ and $c\to u\ell^+\ell^-$ for arbitrary momentum transfer

Non-factorizable two loop corrections to heavy to light flavor changing neutral current transitions due to matrix elements of current-current operators are calculated analytically for arbitrary momentum transfer. This extends previous works on $b\to(d,s)\ell^+\ell^-$ transitions. New results for $c\to u\ell^+\ell^-$ transitions are presented. Recent works on polylogarithms are used for the master integrals. For $b\to s\ell^+\ell^-$ transitions, the corrections are most significant for the imaginary parts of the effective Wilson coefficients in the large hadronic recoil range. Analytical results and ready-to-use fitted results for a specific set of parameters are provided.

==> supplemented/F72_HPL.dat <==
(16*qe)/9 + (32*me^6*qe)/(9*(me^2 - Q)^3) - 
 (296*me^4*mi^2*qe)/(27*(me^2 - Q)^3) + (32*me^2*mi^4*qe)/(3*(me^2 - Q)^3) - 
 (304*me^4*Q*qe)/(27*(me^2 - Q)^3) + (820*me^2*mi^2*Q*qe)/(27*(me^2 - Q)^3) - 
 (56*mi^4*Q*qe)/(9*(me^2 - Q)^3) - (((8*I)/27)*me^4*Pi*Q*qe)/(me^2 - Q)^3 + 
 (((56*I)/3)*me^2*mi^2*Pi*Q*qe)/(me^2 - Q)^3 + 
 (((32*I)/3)*mi^4*Pi*Q*qe)/(me^2 - Q)^3 + 
 (308*me^2*Q^2*qe)/(27*(me^2 - Q)^3) - (524*mi^2*Q^2*qe)/(27*(me^2 - Q)^3) - 
 (40*mi^4*Q^2*qe)/(9*me^2*(me^2 - Q)^3) + (((16*I)/27)*me^2*Pi*Q^2*qe)/
  (me^2 - Q)^3 - (((56*I)/3)*mi^2*Pi*Q^2*qe)/(me^2 - Q)^3 - 
 (100*Q^3*qe)/(27*(me^2 - Q)^3) - (((8*I)/27)*Pi*Q^3*qe)/(me^2 - Q)^3 - 
 (428*me^10*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (152*me^8*mi^2*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (160*me^6*mi^4*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (1808*me^8*Q*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (320*me^6*mi^2*Q*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (592*me^4*mi^4*Q*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (160*me^2*mi^6*Q*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (928*me^6*Q^2*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (844*me^4*mi^2*Q^2*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (164*me^2*mi^4*Q^2*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (88*mi^6*Q^2*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (1856*me^4*Q^3*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (736*me^2*mi^2*Q^3*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (52*mi^4*Q^3*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*mi^6*Q^3*qe)/(me^2*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (452*me^2*Q^4*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (452*mi^2*Q^4*qe)/(81*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (me^6*qi)/(3*(me^2 - Q)^3) - (28*me^4*mi^2*qi)/(3*(me^2 - Q)^3) + 
 (22*me^4*Q*qi)/(3*(me^2 - Q)^3) - (4*me^2*mi^2*Q*qi)/(3*(me^2 - Q)^3) - 
 (59*me^2*Q^2*qi)/(3*(me^2 - Q)^3) + (32*mi^2*Q^2*qi)/(3*(me^2 - Q)^3) + 
 (38*Q^3*qi)/(3*(me^2 - Q)^3) - (28*me^10*qi)/
  (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (44*me^8*mi^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (95*me^8*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (100*me^6*mi^2*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (44*me^4*mi^4*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (33*me^6*Q^2*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (79*me^4*mi^2*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (28*me^2*mi^4*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (25*me^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*me^2*mi^2*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*mi^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (7*me^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (7*mi^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (((-31*(-589824*me^5*mi^2*Pi^4*Q^2*qe + 1179648*me^3*mi^4*Pi^4*Q^2*qe + 
       4718592*me*mi^6*Pi^4*Q^2*qe + 1179648*me^3*mi^2*Pi^4*Q^3*qe - 
       1179648*me*mi^4*Pi^4*Q^3*qe - 589824*me*mi^2*Pi^4*Q^4*qe))/
     (1296*(me^2 - Q)^3) + (32768*me^7*Pi^4*Q^2*qe + 
      1507328*me^5*mi^2*Pi^4*Q^2*qe - 3801088*me^3*mi^4*Pi^4*Q^2*qe - 
      11010048*me*mi^6*Pi^4*Q^2*qe - 98304*me^5*Pi^4*Q^3*qe - 
      3014656*me^3*mi^2*Pi^4*Q^3*qe + 3801088*me*mi^4*Pi^4*Q^3*qe + 
      98304*me^3*Pi^4*Q^4*qe + 1507328*me*mi^2*Pi^4*Q^4*qe - 
      32768*me*Pi^4*Q^5*qe)/(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 
      216*Q^3))*((-I)*Pi + HPL[{w1plus}, r]))/
  (512*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q) - 
 (((-43*(589824*me^6*mi^2*Pi^4*Q*qe - 1179648*me^4*mi^4*Pi^4*Q*qe - 
       4718592*me^2*mi^6*Pi^4*Q*qe - 1179648*me^4*mi^2*Pi^4*Q^2*qe + 
       1179648*me^2*mi^4*Pi^4*Q^2*qe + 589824*me^2*mi^2*Pi^4*Q^3*qe))/
     (1296*me*(me^2 - Q)^3) + (-32768*me^10*Pi^4*qe + 
      655360*me^8*mi^2*Pi^4*qe - 1703936*me^6*mi^4*Pi^4*qe - 
      1572864*me^4*mi^6*Pi^4*qe + 32768*me^8*Pi^4*Q*qe - 
      1933312*me^6*mi^2*Pi^4*Q*qe + 3080192*me^4*mi^4*Pi^4*Q*qe + 
      16515072*me^2*mi^6*Pi^4*Q*qe + 65536*me^6*Pi^4*Q^2*qe + 
      3964928*me^4*mi^2*Pi^4*Q^2*qe - 196608*me^2*mi^4*Pi^4*Q^2*qe + 
      786432*mi^6*Pi^4*Q^2*qe - 98304*me^4*Pi^4*Q^3*qe - 
      2686976*me^2*mi^2*Pi^4*Q^3*qe + 32768*me^2*Pi^4*Q^4*qe + 
      147456*me^10*Pi^4*qi - 1474560*me^8*mi^2*Pi^4*qi + 
      3538944*me^6*mi^4*Pi^4*qi - 294912*me^8*Pi^4*Q*qi + 
      2064384*me^6*mi^2*Pi^4*Q*qi - 3538944*me^4*mi^4*Pi^4*Q*qi + 
      147456*me^6*Pi^4*Q^2*qi - 589824*me^4*mi^2*Pi^4*Q^2*qi)/
     (-216*me^7 + 648*me^5*Q - 648*me^3*Q^2 + 216*me*Q^3))*
   ((-I)*Pi + HPL[{w1plus}, r]))/(512*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
 (EulerGamma^2*(262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((12*EulerGamma^2 - Pi^2)*
   (262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(294912*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - (115*(262144*me^7*mi^2*Pi^4*Q^2*qi - 
    65536*me^7*Pi^4*Q^3*qi - 262144*me^5*mi^2*Pi^4*Q^3*qi + 
    65536*me^5*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (98304*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
 (EulerGamma^2*(262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
    262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(12288*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((12*EulerGamma^2 - Pi^2)*
   (262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
    262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(147456*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-262144*me^7*mi^4*Pi^4*Q*qi - 458752*me^7*mi^2*Pi^4*Q^2*qi - 
    1310720*me^5*mi^4*Pi^4*Q^2*qi + 131072*me^7*Pi^4*Q^3*qi + 
    65536*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(24576*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 (19*(131072*me^9*mi^2*Pi^4*Q*qi + 262144*me^7*mi^4*Pi^4*Q*qi - 
    131072*me^5*mi^6*Pi^4*Q*qi - 32768*me^9*Pi^4*Q^2*qi - 
    327680*me^7*mi^2*Pi^4*Q^2*qi - 229376*me^5*mi^4*Pi^4*Q^2*qi + 
    262144*me^3*mi^6*Pi^4*Q^2*qi + 65536*me^7*Pi^4*Q^3*qi + 
    196608*me^5*mi^2*Pi^4*Q^3*qi - 65536*me^3*mi^4*Pi^4*Q^3*qi - 
    131072*me*mi^6*Pi^4*Q^3*qi - 32768*me^5*Pi^4*Q^4*qi + 
    32768*me*mi^4*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (49152*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (13*(-131072*me^7*mi^2*Pi^4*Q^2*qi + 262144*me^5*mi^4*Pi^4*Q^2*qi + 
    32768*me^7*Pi^4*Q^3*qi + 196608*me^5*mi^2*Pi^4*Q^3*qi - 
    262144*me^3*mi^4*Pi^4*Q^3*qi - 65536*me^5*Pi^4*Q^4*qi - 
    65536*me^3*mi^2*Pi^4*Q^4*qi + 32768*me^3*Pi^4*Q^5*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(49152*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 ((-393216*me^9*mi^4*Pi^4*qi + 1081344*me^9*mi^2*Pi^4*Q*qi + 
    2490368*me^7*mi^4*Pi^4*Q*qi - 1245184*me^5*mi^6*Pi^4*Q*qi - 
    245760*me^9*Pi^4*Q^2*qi - 3244032*me^7*mi^2*Pi^4*Q^2*qi - 
    868352*me^5*mi^4*Pi^4*Q^2*qi + 2097152*me^3*mi^6*Pi^4*Q^2*qi + 
    655360*me^7*Pi^4*Q^3*qi + 2588672*me^5*mi^2*Pi^4*Q^3*qi - 
    2097152*me^3*mi^4*Pi^4*Q^3*qi - 65536*me*mi^6*Pi^4*Q^3*qi - 
    573440*me^5*Pi^4*Q^4*qi - 262144*me^3*mi^2*Pi^4*Q^4*qi + 
    671744*me*mi^4*Pi^4*Q^4*qi + 163840*me^3*Pi^4*Q^5*qi - 
    163840*me*mi^2*Pi^4*Q^5*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*me^9*mi^4*Pi^4*qi - 753664*me^9*mi^2*Pi^4*Q*qi - 
    1703936*me^7*mi^4*Pi^4*Q*qi + 720896*me^5*mi^6*Pi^4*Q*qi + 
    196608*me^9*Pi^4*Q^2*qi + 2064384*me^7*mi^2*Pi^4*Q^2*qi + 
    1196032*me^5*mi^4*Pi^4*Q^2*qi - 1835008*me^3*mi^6*Pi^4*Q^2*qi - 
    409600*me^7*Pi^4*Q^3*qi - 1261568*me^5*mi^2*Pi^4*Q^3*qi + 
    983040*me^3*mi^4*Pi^4*Q^3*qi + 327680*me*mi^6*Pi^4*Q^3*qi + 
    229376*me^5*Pi^4*Q^4*qi - 65536*me^3*mi^2*Pi^4*Q^4*qi - 
    147456*me*mi^4*Pi^4*Q^4*qi - 16384*me^3*Pi^4*Q^5*qi + 
    16384*me*mi^2*Pi^4*Q^5*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (19*(-131072*me^9*mi^2*Pi^4*Q*qi - 262144*me^7*mi^4*Pi^4*Q*qi + 
    131072*me^5*mi^6*Pi^4*Q*qi + 32768*me^9*Pi^4*Q^2*qi + 
    589824*me^7*mi^2*Pi^4*Q^2*qi + 229376*me^5*mi^4*Pi^4*Q^2*qi - 
    262144*me^3*mi^6*Pi^4*Q^2*qi - 131072*me^7*Pi^4*Q^3*qi - 
    720896*me^5*mi^2*Pi^4*Q^3*qi + 327680*me^3*mi^4*Pi^4*Q^3*qi + 
    131072*me*mi^6*Pi^4*Q^3*qi + 163840*me^5*Pi^4*Q^4*qi + 
    196608*me^3*mi^2*Pi^4*Q^4*qi - 294912*me*mi^4*Pi^4*Q^4*qi - 
    65536*me^3*Pi^4*Q^5*qi + 65536*me*mi^2*Pi^4*Q^5*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(49152*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (((-61*(262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
       262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi))/
     (64*(me^2 - Q)^4) - (-524288*me^5*mi^4*Pi^4*Q*qi - 
      131072*me^5*mi^2*Pi^4*Q^2*qi - 1310720*me^3*mi^4*Pi^4*Q^2*qi + 
      65536*me^5*Pi^4*Q^3*qi - 458752*me^3*mi^2*Pi^4*Q^3*qi + 
      262144*me*mi^4*Pi^4*Q^3*qi + 196608*me^3*Pi^4*Q^4*qi + 
      196608*me*mi^2*Pi^4*Q^4*qi - 65536*me*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4) - 
    (17*(-917504*me^5*mi^2*Pi^4*Q^2*qi + 262144*me^3*mi^4*Pi^4*Q^2*qi + 
       229376*me^5*Pi^4*Q^3*qi + 1245184*me^3*mi^2*Pi^4*Q^3*qi - 
       262144*me*mi^4*Pi^4*Q^3*qi - 327680*me^3*Pi^4*Q^4*qi - 
       327680*me*mi^2*Pi^4*Q^4*qi + 98304*me*Pi^4*Q^5*qi))/(96*(me^2 - Q)^4))*
   ((-I)*Pi + HPL[{w1plus}, s]))/(512*me*Pi^4*Q*
   Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (((4*I)/27)*(40*me^8*qe - 118*me^6*Q*qe - 216*me^4*mi^2*Q*qe - 
    288*me^2*mi^4*Q*qe + 159*me^4*Q^2*qe - 114*me^2*mi^2*Q^2*qe + 
    72*mi^4*Q^2*qe - 73*me^2*Q^3*qe + 42*mi^2*Q^3*qe + 10*Q^4*qe)*
   (Pi + I*HPL[{w1plus}, s1]))/((me^2 - Q)^3*Q*
   Sqrt[(me^2*(-4 + Q/me^2))/Q]) - 
 ((589824*me^6*mi^2*Pi^4*Q*qe - 1179648*me^4*mi^4*Pi^4*Q*qe - 
    4718592*me^2*mi^6*Pi^4*Q*qe - 1179648*me^4*mi^2*Pi^4*Q^2*qe + 
    1179648*me^2*mi^4*Pi^4*Q^2*qe + 589824*me^2*mi^2*Pi^4*Q^3*qe)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 2*HPL[{w1plus, w1plus}, r]))/
  (1024*me^3*Pi^4*(-216*me^7 + 648*me^5*Q - 648*me^3*Q^2 + 216*me*Q^3)) + 
 (43*(-294912*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi + 
    589824*me^8*mi^2*Pi^4*Q^2*qi - 1179648*me^6*mi^4*Pi^4*Q^2*qi - 
    294912*me^6*mi^2*Pi^4*Q^3*qi + 589824*me^4*mi^4*Pi^4*Q^3*qi)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 2*HPL[{w1plus, w1plus}, r]))/
  (1327104*me^4*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^3*Q) + 
 ((-1179648*me^8*mi^4*Pi^4*Q*qe + 3145728*me^6*mi^6*Pi^4*Q*qe - 
    1572864*me^4*mi^8*Pi^4*Q*qe - 589824*me^8*mi^2*Pi^4*Q^2*qe + 
    2359296*me^6*mi^4*Pi^4*Q^2*qe + 4325376*me^4*mi^6*Pi^4*Q^2*qe - 
    13369344*me^2*mi^8*Pi^4*Q^2*qe + 1179648*me^6*mi^2*Pi^4*Q^3*qe - 
    2359296*me^4*mi^4*Pi^4*Q^3*qe - 393216*me^2*mi^6*Pi^4*Q^3*qe + 
    786432*mi^8*Pi^4*Q^3*qe - 589824*me^4*mi^2*Pi^4*Q^4*qe + 
    1179648*me^2*mi^4*Pi^4*Q^4*qe + 1966080*me^10*mi^2*Pi^4*Q*qi + 
    491520*me^8*mi^4*Pi^4*Q*qi + 3538944*me^6*mi^6*Pi^4*Q*qi - 
    147456*me^10*Pi^4*Q^2*qi - 4079616*me^8*mi^2*Pi^4*Q^2*qi - 
    98304*me^6*mi^4*Pi^4*Q^2*qi - 3538944*me^4*mi^6*Pi^4*Q^2*qi + 
    294912*me^8*Pi^4*Q^3*qi + 2260992*me^6*mi^2*Pi^4*Q^3*qi - 
    393216*me^4*mi^4*Pi^4*Q^3*qi - 147456*me^6*Pi^4*Q^4*qi - 
    147456*me^4*mi^2*Pi^4*Q^4*qi)*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 
    2*HPL[{w1plus, w1plus}, r]))/(512*me^3*Pi^4*
   (432*me^9*Q - 864*me^7*mi^2*Q - 1296*me^7*Q^2 + 2592*me^5*mi^2*Q^2 + 
    1296*me^5*Q^3 - 2592*me^3*mi^2*Q^3 - 432*me^3*Q^4 + 864*me*mi^2*Q^4)) + 
 (13*(-32768*me^7*mi^2*Pi^4*Q*qi + 65536*me^5*mi^4*Pi^4*Q*qi + 
    65536*me^5*mi^2*Pi^4*Q^2*qi - 131072*me^3*mi^4*Pi^4*Q^2*qi - 
    32768*me^3*mi^2*Pi^4*Q^3*qi + 65536*me*mi^4*Pi^4*Q^3*qi)*
   (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
    HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
  (24576*me^3*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^2*Q*(1 - Q/me^2)) + 
 ((98304*me^7*mi^2*Pi^4*Q*qi - 32768*me^5*mi^4*Pi^4*Q*qi + 
    131072*me^3*mi^6*Pi^4*Q*qi - 16384*me^7*Pi^4*Q^2*qi - 
    245760*me^5*mi^2*Pi^4*Q^2*qi + 262144*me^3*mi^4*Pi^4*Q^2*qi + 
    262144*me*mi^6*Pi^4*Q^2*qi + 32768*me^5*Pi^4*Q^3*qi + 
    114688*me^3*mi^2*Pi^4*Q^3*qi - 327680*me*mi^4*Pi^4*Q^3*qi - 
    16384*me^3*Pi^4*Q^4*qi + 32768*me*mi^2*Pi^4*Q^4*qi)*
   (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
    HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
  (512*me^3*Pi^4*(1 - Q/me^2)*(24*me^6*Q - 48*me^4*mi^2*Q - 48*me^4*Q^2 + 
    96*me^2*mi^2*Q^2 + 24*me^2*Q^3 - 48*mi^2*Q^3)) - 
 (17*(196608*me^5*mi^2*Pi^4*Q^2*qi - 32768*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 32768*me^3*Pi^4*Q^4*qi + 
    65536*me*mi^2*Pi^4*Q^4*qi)*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
    2*HPL[{w1plus, w1plus}, s]))/(49152*me*Pi^4*(me^2 - Q)^4*Q) - 
 ((-65536*me^5*mi^4*Pi^4*Q*qi - 557056*me^5*mi^2*Pi^4*Q^2*qi + 
    262144*me^3*mi^4*Pi^4*Q^2*qi + 49152*me^5*Pi^4*Q^3*qi + 
    819200*me^3*mi^2*Pi^4*Q^3*qi - 196608*me*mi^4*Pi^4*Q^3*qi - 
    32768*me^3*Pi^4*Q^4*qi - 262144*me*mi^2*Pi^4*Q^4*qi - 
    16384*me*Pi^4*Q^5*qi)*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
    2*HPL[{w1plus, w1plus}, s]))/(24576*me*Pi^4*(me^2 - Q)^4*Q) - 
 (((-17*(262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
       262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (-917504*me^5*mi^2*Pi^4*Q^2*qi + 
      262144*me^3*mi^4*Pi^4*Q^2*qi + 229376*me^5*Pi^4*Q^3*qi + 
      1245184*me^3*mi^2*Pi^4*Q^3*qi - 262144*me*mi^4*Pi^4*Q^3*qi - 
      327680*me^3*Pi^4*Q^4*qi - 327680*me*mi^2*Pi^4*Q^4*qi + 
      98304*me*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4))*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
  (1024*me*Pi^4*Q) - (8*mi*(1 + Q/me^2)*(me^13*mi^4*Pi^4*qi + 
    me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
    2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
    me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
    me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (2*Pi^2*HPL[{0}, Sqrt[zi]] + (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - 
    (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 4*HPL[{0, w1plus, 0}, Sqrt[zi]] + 
    HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (3*me^6*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 (8*(me^14*mi^4*Pi^4*qi - me^12*mi^4*Pi^4*Q*qi + me^10*mi^6*Pi^4*Q*qi - 
    2*me^10*mi^4*Pi^4*Q^2*qi + 2*me^8*mi^4*Pi^4*Q^3*qi - 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^6*mi^4*Pi^4*Q^4*qi - me^4*mi^4*Pi^4*Q^5*qi + 
    me^2*mi^6*Pi^4*Q^5*qi)*(2*Pi^2*HPL[{0}, Sqrt[zi]] + 
    (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 
    4*HPL[{0, w1plus, 0}, Sqrt[zi]] + HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (3*me^3*mi*Pi^4*(me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 ((589824*me^6*mi^2*Pi^4*Q*qe - 1179648*me^4*mi^4*Pi^4*Q*qe - 
    4718592*me^2*mi^6*Pi^4*Q*qe - 1179648*me^4*mi^2*Pi^4*Q^2*qe + 
    1179648*me^2*mi^4*Pi^4*Q^2*qe + 589824*me^2*mi^2*Pi^4*Q^3*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(1024*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (-216*me^7 + 648*me^5*Q - 648*me^3*Q^2 + 216*me*Q^3)) + 
 ((-589824*me^5*mi^2*Pi^4*Q^2*qe + 1179648*me^3*mi^4*Pi^4*Q^2*qe + 
    4718592*me*mi^6*Pi^4*Q^2*qe + 1179648*me^3*mi^2*Pi^4*Q^3*qe - 
    1179648*me*mi^4*Pi^4*Q^3*qe - 589824*me*mi^2*Pi^4*Q^4*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(1024*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q*
   (-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) - 
 (61*(1179648*me^13*mi^4*Pi^4*qi - 1179648*me^11*mi^4*Pi^4*Q*qi + 
    1179648*me^9*mi^6*Pi^4*Q*qi - 589824*me^11*mi^2*Pi^4*Q^2*qi - 
    2359296*me^9*mi^4*Pi^4*Q^2*qi - 1179648*me^9*mi^2*Pi^4*Q^3*qi + 
    1769472*me^7*mi^4*Pi^4*Q^3*qi - 2359296*me^5*mi^6*Pi^4*Q^3*qi + 
    589824*me^9*Pi^4*Q^4*qi + 4718592*me^7*mi^2*Pi^4*Q^4*qi - 
    589824*me^5*mi^4*Pi^4*Q^4*qi - 1179648*me^7*Pi^4*Q^5*qi - 
    2949120*me^5*mi^2*Pi^4*Q^5*qi + 1769472*me^3*mi^4*Pi^4*Q^5*qi + 
    1179648*me*mi^6*Pi^4*Q^5*qi + 589824*me^5*Pi^4*Q^6*qi - 
    589824*me*mi^4*Pi^4*Q^6*qi)*(-2*HPL[{w1plus, w1minus}, r] - 
    4*HPL[{w1plus}, r]*Log[2]))/(2654208*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 ((-1179648*me^13*mi^2*Pi^4*Q*qe + 4718592*me^11*mi^4*Pi^4*Q*qe + 
    196608*me^13*Pi^4*Q^2*qe + 786432*me^11*mi^2*Pi^4*Q^2*qe - 
    9830400*me^9*mi^4*Pi^4*Q^2*qe + 14155776*me^7*mi^6*Pi^4*Q^2*qe - 
    196608*me^11*Pi^4*Q^3*qe - 2949120*me^9*mi^2*Pi^4*Q^3*qe + 
    17694720*me^7*mi^4*Pi^4*Q^3*qe - 13369344*me^5*mi^6*Pi^4*Q^3*qe + 
    9437184*me^3*mi^8*Pi^4*Q^3*qe + 4718592*me^7*mi^2*Pi^4*Q^4*qe - 
    22413312*me^5*mi^4*Pi^4*Q^4*qe + 14155776*me^3*mi^6*Pi^4*Q^4*qe - 
    1179648*me^5*mi^2*Pi^4*Q^5*qe + 5898240*me^3*mi^4*Pi^4*Q^5*qe - 
    4718592*me*mi^6*Pi^4*Q^5*qe - 6094848*me^13*mi^4*Pi^4*qi + 
    1179648*me^11*mi^6*Pi^4*qi + 589824*me^13*mi^2*Pi^4*Q*qi + 
    3735552*me^11*mi^4*Pi^4*Q*qi - 6684672*me^9*mi^6*Pi^4*Q*qi + 
    294912*me^13*Pi^4*Q^2*qi + 1277952*me^11*mi^2*Pi^4*Q^2*qi + 
    16318464*me^9*mi^4*Pi^4*Q^2*qi - 2359296*me^7*mi^6*Pi^4*Q^2*qi - 
    589824*me^11*Pi^4*Q^3*qi + 6979584*me^9*mi^2*Pi^4*Q^3*qi - 
    12681216*me^7*mi^4*Pi^4*Q^3*qi + 13369344*me^5*mi^6*Pi^4*Q^3*qi - 
    2752512*me^9*Pi^4*Q^4*qi - 24084480*me^7*mi^2*Pi^4*Q^4*qi + 
    5406720*me^5*mi^4*Pi^4*Q^4*qi - 1179648*me^3*mi^6*Pi^4*Q^4*qi + 
    6684672*me^7*Pi^4*Q^5*qi + 16416768*me^5*mi^2*Pi^4*Q^5*qi - 
    10911744*me^3*mi^4*Pi^4*Q^5*qi - 4325376*me*mi^6*Pi^4*Q^5*qi - 
    4227072*me^5*Pi^4*Q^6*qi - 589824*me^3*mi^2*Pi^4*Q^6*qi + 
    4227072*me*mi^4*Pi^4*Q^6*qi + 589824*me^3*Pi^4*Q^7*qi - 
    589824*me*mi^2*Pi^4*Q^7*qi)*(-2*HPL[{w1plus, w1minus}, r] - 
    4*HPL[{w1plus}, r]*Log[2]))/(442368*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (((-17*(262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
       262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (-917504*me^5*mi^2*Pi^4*Q^2*qi + 
      262144*me^3*mi^4*Pi^4*Q^2*qi + 229376*me^5*Pi^4*Q^3*qi + 
      1245184*me^3*mi^2*Pi^4*Q^3*qi - 262144*me*mi^4*Pi^4*Q^3*qi - 
      327680*me^3*Pi^4*Q^4*qi - 327680*me*mi^2*Pi^4*Q^4*qi + 
      98304*me*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4))*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
    (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(1024*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 ((131072*me^9*mi^2*Pi^4*Q*qi + 262144*me^7*mi^4*Pi^4*Q*qi - 
    131072*me^5*mi^6*Pi^4*Q*qi - 32768*me^9*Pi^4*Q^2*qi - 
    327680*me^7*mi^2*Pi^4*Q^2*qi - 229376*me^5*mi^4*Pi^4*Q^2*qi + 
    262144*me^3*mi^6*Pi^4*Q^2*qi + 65536*me^7*Pi^4*Q^3*qi + 
    196608*me^5*mi^2*Pi^4*Q^3*qi - 65536*me^3*mi^4*Pi^4*Q^3*qi - 
    131072*me*mi^6*Pi^4*Q^3*qi - 32768*me^5*Pi^4*Q^4*qi + 
    32768*me*mi^4*Pi^4*Q^4*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*me^9*mi^2*Pi^4*Q*qi - 262144*me^7*mi^4*Pi^4*Q*qi + 
    131072*me^5*mi^6*Pi^4*Q*qi + 32768*me^9*Pi^4*Q^2*qi + 
    589824*me^7*mi^2*Pi^4*Q^2*qi + 229376*me^5*mi^4*Pi^4*Q^2*qi - 
    262144*me^3*mi^6*Pi^4*Q^2*qi - 131072*me^7*Pi^4*Q^3*qi - 
    720896*me^5*mi^2*Pi^4*Q^3*qi + 327680*me^3*mi^4*Pi^4*Q^3*qi + 
    131072*me*mi^6*Pi^4*Q^3*qi + 163840*me^5*Pi^4*Q^4*qi + 
    196608*me^3*mi^2*Pi^4*Q^4*qi - 294912*me*mi^4*Pi^4*Q^4*qi - 
    65536*me^3*Pi^4*Q^5*qi + 65536*me*mi^2*Pi^4*Q^5*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (13*(262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
    262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
   (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(49152*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-131072*me^7*mi^2*Pi^4*Q^2*qi + 262144*me^5*mi^4*Pi^4*Q^2*qi + 
    32768*me^7*Pi^4*Q^3*qi + 196608*me^5*mi^2*Pi^4*Q^3*qi - 
    262144*me^3*mi^4*Pi^4*Q^3*qi - 65536*me^5*Pi^4*Q^4*qi - 
    65536*me^3*mi^2*Pi^4*Q^4*qi + 32768*me^3*Pi^4*Q^5*qi)*
   (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(24576*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-589824*me^5*mi^2*Pi^4*Q^2*qe + 1179648*me^3*mi^4*Pi^4*Q^2*qe + 
    4718592*me*mi^6*Pi^4*Q^2*qe + 1179648*me^3*mi^2*Pi^4*Q^3*qe - 
    1179648*me*mi^4*Pi^4*Q^3*qe - 589824*me*mi^2*Pi^4*Q^4*qe)*
   ((-I)*Pi*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{0}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    I*Pi*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus}, r]*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1plus, w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus, w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2]))/
  (512*me^3*Pi^4*Q*(-1 + Q/me^2)*Sqrt[(-1 + (4*mi^2)/me^2 + Q/me^2)/
     (-1 + Q/me^2)]*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) + 
 (((2*I)/3)*(me^4*mi^2*qi + me^2*mi^4*qi - 2*me^2*mi^2*Q*qi + 2*mi^4*Q*qi + 
    mi^2*Q^2*qi)*((-4*I)*Pi^2*HPL[{w1minus}, r] + 
    (4*I)*Pi^2*HPL[{w1minus}, s] + (8*I)*Pi^2*HPL[{w1plus}, r] - 
    8*Pi*HPL[{w1minus}, s]*HPL[{w1plus}, r] - (8*I)*Pi^2*HPL[{w1plus}, s] + 
    16*Pi*HPL[{0}, r]*HPL[{w1plus}, s] + 8*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus}, s] + (3*I)*Pi^2*HPL[{w3minus}, r] - 
    (3*I)*Pi^2*HPL[{w3minus}, s] + 8*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    (4*I)*Pi^2*HPL[{w3plus}, r] + (4*I)*Pi^2*HPL[{w3plus}, s] - 
    8*Pi*HPL[{0}, r]*HPL[{w3plus}, s] - 4*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] - 16*Pi*HPL[{0, w1plus}, r] + 
    8*Pi*HPL[{0, w3plus}, r] + 4*Pi*HPL[{w1minus, w3plus}, r] - 
    16*Pi*HPL[{w1plus, 0}, r] - 4*Pi*HPL[{w1plus, w1minus}, r] + 
    4*Pi*HPL[{w1plus, w1minus}, s] - (8*I)*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r] + (8*I)*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*Pi*HPL[{w1plus, w2minus}, r] - 
    8*Pi*HPL[{w1plus, w2minus}, s] - 8*Pi*HPL[{w1plus, w2plus}, r] + 
    8*Pi*HPL[{w1plus, w2plus}, s] + (8*I)*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s] - 8*Pi*HPL[{w1plus, w3minus}, r] - 
    6*Pi*HPL[{w3minus, w1plus}, r] - 2*Pi*HPL[{w3minus, w1plus}, s] + 
    8*Pi*HPL[{w3plus, 0}, r] + 6*Pi*HPL[{w3plus, w1minus}, r] - 
    2*Pi*HPL[{w3plus, w1minus}, s] - 4*Pi*HPL[{w3plus, w2minus}, r] + 
    4*Pi*HPL[{w3plus, w2minus}, s] + 4*Pi*HPL[{w3plus, w2plus}, r] - 
    4*Pi*HPL[{w3plus, w2plus}, s] - (4*I)*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] + (8*I)*HPL[{w1minus, w1plus, w1plus}, r] + 
    (4*I)*HPL[{w1plus, w1minus, w1plus}, r] + 
    (4*I)*HPL[{w1plus, w1minus, w1plus}, s] + 
    (8*I)*HPL[{w1plus, w1plus, w1minus}, r] - 
    (16*I)*HPL[{w1plus, w1plus, w2plus}, r] - 
    (8*I)*HPL[{w1plus, w1plus, w3minus}, r] + 
    (8*I)*HPL[{w1plus, w2minus, w1plus}, r] - 
    (8*I)*HPL[{w1plus, w2minus, w1plus}, s] - 
    (8*I)*HPL[{w1plus, w2plus, w1plus}, r] - 
    (8*I)*HPL[{w1plus, w3minus, w1plus}, r] + 
    (4*I)*HPL[{w1plus, w3plus, w2plus}, r] - 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, r] - 
    (2*I)*HPL[{w3minus, w1plus, w1plus}, s] + 
    (2*I)*HPL[{w3plus, w1minus, w1plus}, r] - 
    (2*I)*HPL[{w3plus, w1minus, w1plus}, s] + 
    (4*I)*HPL[{w3plus, w1plus, w2plus}, r] - 
    (4*I)*HPL[{w3plus, w2minus, w1plus}, r] + 
    (4*I)*HPL[{w3plus, w2minus, w1plus}, s] + 
    (4*I)*HPL[{w3plus, w2plus, w1plus}, r] - 8*Pi*HPL[{w1plus}, r]*Log[2] + 
    8*Pi*HPL[{w1plus}, s]*Log[2] + 4*Pi*HPL[{w3plus}, r]*Log[2] - 
    4*Pi*HPL[{w3plus}, s]*Log[2]))/(me^2*(me^2 - Q)^2*(-1 + Q/me^2)) + 
 (4*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
    me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
    2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
    3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
    2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w1plus, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, w1plus, w1minus}, r] + 4*HPL[{w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus}, s]*Log[2]))/(3*me^7*Pi^4*(me^2 - Q)^3*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (13*(-131072*me^5*mi^2*Pi^4*Q*qi + 131072*me^3*mi^2*Pi^4*Q^2*qi)*
   (-(Pi^2*HPL[{w1minus}, r])/2 + (Pi^2*HPL[{w1minus}, s])/2 - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    I*Pi*HPL[{w1minus, w1plus}, s] + I*Pi*HPL[{w1plus, w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] - 
    HPL[{w1minus, w1plus, w1plus}, s] - HPL[{w1plus, w1minus, w1plus}, s] - 
    HPL[{w1plus, w1plus, w1minus}, r] - 2*HPL[{w1plus, w1plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(49152*me^3*Pi^4*(me^2 - Q)^3*
   (1 - Q/me^2)) + 
 ((327680*me^5*mi^2*Pi^4*Q*qi + 131072*me^3*mi^4*Pi^4*Q*qi + 
    131072*me^5*Pi^4*Q^2*qi - 458752*me^3*mi^2*Pi^4*Q^2*qi - 
    131072*me*mi^4*Pi^4*Q^2*qi - 131072*me^3*Pi^4*Q^3*qi + 
    131072*me*mi^2*Pi^4*Q^3*qi)*(-(Pi^2*HPL[{w1minus}, r])/2 + 
    (Pi^2*HPL[{w1minus}, s])/2 - I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    I*Pi*HPL[{w1minus, w1plus}, s] + I*Pi*HPL[{w1plus, w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] - 
    HPL[{w1minus, w1plus, w1plus}, s] - HPL[{w1plus, w1minus, w1plus}, s] - 
    HPL[{w1plus, w1plus, w1minus}, r] - 2*HPL[{w1plus, w1plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(512*me^3*Pi^4*(1 - Q/me^2)*
   (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) + 
 ((-32768*me^7*mi^2*Pi^4*Q*qi + 65536*me^5*mi^4*Pi^4*Q*qi + 
    65536*me^5*mi^2*Pi^4*Q^2*qi - 131072*me^3*mi^4*Pi^4*Q^2*qi - 
    32768*me^3*mi^2*Pi^4*Q^3*qi + 65536*me*mi^4*Pi^4*Q^3*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    4*Pi^2*HPL[{w1plus}, r] + 4*Pi^2*HPL[{w1plus}, s] - 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + (8*I)*Pi*HPL[{w1plus}, r]*
     HPL[{w2minus}, s] + 3*Pi^2*HPL[{w3minus}, r] - 
    3*Pi^2*HPL[{w3minus}, s] - (8*I)*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    4*Pi^2*HPL[{w3plus}, r] + 4*Pi^2*HPL[{w3plus}, s] + 
    (8*I)*Pi*HPL[{0}, r]*HPL[{w3plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] - (8*I)*Pi*HPL[{0, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1plus}, r] + (4*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w3plus}, r] - (8*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0}, s] + (4*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1plus, w1minus}, s] - 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] - (8*I)*Pi*HPL[{w1plus, w2minus}, r] + 
    (8*I)*Pi*HPL[{w1plus, w3minus}, r] - (8*I)*Pi*HPL[{w2minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (2*I)*Pi*HPL[{w3minus, w1plus}, s] - 
    (8*I)*Pi*HPL[{w3plus, 0}, r] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
    (2*I)*Pi*HPL[{w3plus, w1minus}, s] + (4*I)*Pi*HPL[{w3plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w3plus, w2minus}, s] - (4*I)*Pi*HPL[{w3plus, w2plus}, r] + 
    (4*I)*Pi*HPL[{w3plus, w2plus}, s] - 4*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] - 4*HPL[{w1minus, w1plus, w1plus}, r] - 
    4*HPL[{w1minus, w1plus, w1plus}, s] + 8*HPL[{w1plus, 0, w1plus}, r] - 
    8*HPL[{w1plus, 0, w1plus}, s] - 4*HPL[{w1plus, w1minus, w1plus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus}, s] - 
    8*HPL[{w1plus, w1plus, w1minus}, r] + 
    8*HPL[{w1plus, w1plus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w3minus}, r] + 
    8*HPL[{w1plus, w2minus, w1plus}, r] - 
    8*HPL[{w1plus, w3minus, w1plus}, r] + 
    4*HPL[{w1plus, w3plus, w2plus}, r] + 
    8*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    2*HPL[{w3minus, w1plus, w1plus}, s] + 
    2*HPL[{w3plus, w1minus, w1plus}, r] - 
    2*HPL[{w3plus, w1minus, w1plus}, s] + 
    4*HPL[{w3plus, w1plus, w2plus}, r] - 
    4*HPL[{w3plus, w2minus, w1plus}, r] + 
    4*HPL[{w3plus, w2minus, w1plus}, s] + 
    4*HPL[{w3plus, w2plus, w1plus}, r] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus}, s]*Log[2] - (4*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (4*I)*Pi*HPL[{w3plus}, s]*Log[2] - 16*HPL[{w1plus, w1plus}, r]*Log[2] + 
    16*HPL[{w1plus, w1plus}, s]*Log[2]))/(2048*me^3*Pi^4*(1 - Q/me^2)*
   (24*me^6*Q - 48*me^4*mi^2*Q - 48*me^4*Q^2 + 96*me^2*mi^2*Q^2 + 
    24*me^2*Q^3 - 48*mi^2*Q^3)) + 
 ((-262144*me^11*mi^4*Pi^4*qi + 65536*me^11*mi^2*Pi^4*Q*qi - 
    262144*me^7*mi^6*Pi^4*Q*qi - 262144*me^9*mi^2*Pi^4*Q^2*qi + 
    589824*me^7*mi^4*Pi^4*Q^2*qi - 262144*me^5*mi^6*Pi^4*Q^2*qi + 
    65536*me^9*Pi^4*Q^3*qi + 393216*me^7*mi^2*Pi^4*Q^3*qi - 
    196608*me^5*mi^4*Pi^4*Q^3*qi + 262144*me^3*mi^6*Pi^4*Q^3*qi - 
    131072*me^7*Pi^4*Q^4*qi - 196608*me^5*mi^2*Pi^4*Q^4*qi - 
    65536*me^3*mi^4*Pi^4*Q^4*qi + 262144*me*mi^6*Pi^4*Q^4*qi + 
    65536*me^5*Pi^4*Q^5*qi - 65536*me*mi^4*Pi^4*Q^5*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(49152*me^5*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^13*mi^4*Pi^4*qi + 
    me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
    2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
    me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
    me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(3*me^7*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (4*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^13*mi^4*Pi^4*qi + 
    me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
    2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
    me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
    me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(3*me^5*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 ((1179648*me^13*mi^4*Pi^4*qi - 1179648*me^11*mi^4*Pi^4*Q*qi + 
    1179648*me^9*mi^6*Pi^4*Q*qi - 589824*me^11*mi^2*Pi^4*Q^2*qi - 
    2359296*me^9*mi^4*Pi^4*Q^2*qi - 1179648*me^9*mi^2*Pi^4*Q^3*qi + 
    1769472*me^7*mi^4*Pi^4*Q^3*qi - 2359296*me^5*mi^6*Pi^4*Q^3*qi + 
    589824*me^9*Pi^4*Q^4*qi + 4718592*me^7*mi^2*Pi^4*Q^4*qi - 
    589824*me^5*mi^4*Pi^4*Q^4*qi - 1179648*me^7*Pi^4*Q^5*qi - 
    2949120*me^5*mi^2*Pi^4*Q^5*qi + 1769472*me^3*mi^4*Pi^4*Q^5*qi + 
    1179648*me*mi^6*Pi^4*Q^5*qi + 589824*me^5*Pi^4*Q^6*qi - 
    589824*me*mi^4*Pi^4*Q^6*qi)*(4*HPL[{0, w1plus, w1minus}, r] - 
    6*HPL[{w1plus, w1minus, w1minus}, r] + 8*HPL[{0, w1plus}, r]*Log[2] - 
    12*HPL[{w1plus, w1minus}, r]*Log[2] - 12*HPL[{w1plus}, r]*Log[2]^2))/
  (442368*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^4*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
   ((-4*I)*Pi^3 + 36*Pi^2*HPL[{0}, s] - 12*Pi^2*HPL[{w1minus}, r] - 
    (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] + 24*Pi^2*HPL[{w1minus}, s] - 
    (16*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] - 
    (20*Pi^2*HPL[{w1plus}, s])/3 + (72*I)*Pi*HPL[{0, 0}, s] + 
    (48*I)*Pi*HPL[{0, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] + (48*I)*Pi*HPL[{w1minus, 0}, s] + 
    (8*I)*Pi*HPL[{w1minus, w1minus}, r] - 8*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + (32*I)*Pi*HPL[{w1minus, w1minus}, s] + 
    16*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 72*HPL[{0, 0, w1plus}, s] - 
    48*HPL[{0, w1minus, w1plus}, s] - 48*HPL[{w1minus, 0, w1plus}, s] - 
    32*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 24*Pi^2*Log[2] + 
    (48*I)*Pi*HPL[{0}, s]*Log[2] - (16*I)*Pi*HPL[{w1minus}, r]*Log[2] + 
    (32*I)*Pi*HPL[{w1minus}, s]*Log[2] - 16*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{0, w1plus}, s]*Log[2] + 
    32*HPL[{w1minus, w1plus}, s]*Log[2] + (16*I)*Pi*Log[2]^2 - 
    16*HPL[{w1plus}, s]*Log[2]^2))/(49152*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
    262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
   ((2*I)*Pi^3 - 18*Pi^2*HPL[{0}, s] + 3*Pi^2*HPL[{w1minus}, r] + 
    (6*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 9*Pi^2*HPL[{w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + 
    (10*Pi^2*HPL[{w1plus}, s])/3 - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (36*I)*Pi*HPL[{0, 0}, s] + 
    (4*I)*Pi*HPL[{0, w1minus}, r] - (18*I)*Pi*HPL[{0, w1minus}, s] - 
    6*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - 
    (18*I)*Pi*HPL[{w1minus, 0}, s] + I*Pi*HPL[{w1minus, w1minus}, r] + 
    HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (9*I)*Pi*HPL[{w1minus, w1minus}, s] - 3*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus}, s] - 2*HPL[{w2plus}, s]*
     HPL[{w1plus, w1minus}, r] + (6*I)*Pi*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w2minus, w1minus}, s] + 2*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] + 36*HPL[{0, 0, w1plus}, s] + 
    18*HPL[{0, w1minus, w1plus}, s] + 18*HPL[{w1minus, 0, w1plus}, s] + 
    9*HPL[{w1minus, w1minus, w1plus}, s] - 
    6*HPL[{w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w2minus, w1minus, w1plus}, s] - 12*Pi^2*Log[2] - 
    (24*I)*Pi*HPL[{0}, s]*Log[2] + (4*I)*Pi*HPL[{w1minus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w1minus}, s]*Log[2] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] - 
    12*HPL[{0, w1plus}, s]*Log[2] - 6*HPL[{w1minus, w1plus}, s]*Log[2] + 
    4*HPL[{w2minus, w1plus}, s]*Log[2] - (8*I)*Pi*Log[2]^2 + 
    2*HPL[{w1plus}, s]*Log[2]^2))/(24576*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-65536*me^7*mi^4*Pi^4*Q*qi - 262144*me^5*mi^6*Pi^4*Q*qi - 
    131072*me^3*mi^8*Pi^4*Q*qi + 16384*me^7*mi^2*Pi^4*Q^2*qi + 
    196608*me^5*mi^4*Pi^4*Q^2*qi + 229376*me^3*mi^6*Pi^4*Q^2*qi - 
    262144*me*mi^8*Pi^4*Q^2*qi - 32768*me^5*mi^2*Pi^4*Q^3*qi - 
    114688*me^3*mi^4*Pi^4*Q^3*qi + 131072*me*mi^6*Pi^4*Q^3*qi + 
    16384*me^3*mi^2*Pi^4*Q^4*qi - 16384*me*mi^4*Pi^4*Q^4*qi)*
   ((-3*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
     (256*me^2*Pi^4) - ((1 - Q/me^2 + (2*mi^2*Q)/me^4)*
      (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
       HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
     (128*me^2*Pi^4*(-1 + Q/me^2)) - 
    ((2 - (4*mi^2)/me^2)*(-2*Pi^2 - (4*I)*Pi*HPL[{0}, r] - 
       (2*I)*Pi*HPL[{w1minus}, r] - I*Pi*HPL[{w1minus}, s] + 
       (2*I)*Pi*HPL[{w2minus}, s] - (2*I)*Pi*HPL[{w2plus}, s] + 
       2*HPL[{w1plus}, r]*HPL[{w2plus}, s] + HPL[{w1minus, w1plus}, s] - 
       2*HPL[{w2minus, w1plus}, s] - (2*I)*Pi*Log[2]))/
     (256*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q])))/
  (8*me*mi^2*(1 - Q/me^2 + (mi^2*Q)/me^4)*(-24*me^6*Q + 48*me^4*mi^2*Q + 
    48*me^4*Q^2 - 96*me^2*mi^2*Q^2 - 24*me^2*Q^3 + 48*mi^2*Q^3)) - 
 (((-5*(-262144*me^11*mi^4*Pi^4*qi + 65536*me^11*mi^2*Pi^4*Q*qi - 
       262144*me^7*mi^6*Pi^4*Q*qi - 262144*me^9*mi^2*Pi^4*Q^2*qi + 
       589824*me^7*mi^4*Pi^4*Q^2*qi - 262144*me^5*mi^6*Pi^4*Q^2*qi + 
       65536*me^9*Pi^4*Q^3*qi + 393216*me^7*mi^2*Pi^4*Q^3*qi - 
       196608*me^5*mi^4*Pi^4*Q^3*qi + 262144*me^3*mi^6*Pi^4*Q^3*qi - 
       131072*me^7*Pi^4*Q^4*qi - 196608*me^5*mi^2*Pi^4*Q^4*qi - 
       65536*me^3*mi^4*Pi^4*Q^4*qi + 262144*me*mi^6*Pi^4*Q^4*qi + 
       65536*me^5*Pi^4*Q^5*qi - 65536*me*mi^4*Pi^4*Q^5*qi))/
     (64*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
    (655360*me^11*mi^4*Pi^4*qi - 262144*me^9*mi^6*Pi^4*qi - 
      163840*me^11*mi^2*Pi^4*Q*qi + 65536*me^9*mi^4*Pi^4*Q*qi + 
      655360*me^7*mi^6*Pi^4*Q*qi + 393216*me^9*mi^2*Pi^4*Q^2*qi - 
      1474560*me^7*mi^4*Pi^4*Q^2*qi + 655360*me^5*mi^6*Pi^4*Q^2*qi - 
      98304*me^9*Pi^4*Q^3*qi - 720896*me^7*mi^2*Pi^4*Q^3*qi + 
      491520*me^5*mi^4*Pi^4*Q^3*qi - 655360*me^3*mi^6*Pi^4*Q^3*qi + 
      262144*me^7*Pi^4*Q^4*qi + 753664*me^5*mi^2*Pi^4*Q^4*qi - 
      98304*me^3*mi^4*Pi^4*Q^4*qi - 393216*me*mi^6*Pi^4*Q^4*qi - 
      229376*me^5*Pi^4*Q^5*qi - 196608*me^3*mi^2*Pi^4*Q^5*qi + 
      360448*me*mi^4*Pi^4*Q^5*qi + 65536*me^3*Pi^4*Q^6*qi - 
      65536*me*mi^2*Pi^4*Q^6*qi)/(96*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)))*
   ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
     (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
  (2*me^3*(1 - Q/me^2)) + 
 (-((262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
       262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
      ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) - ((262144*me^7*mi^2*Pi^4*Q^2*qi - 
      65536*me^7*Pi^4*Q^3*qi - 262144*me^5*mi^2*Pi^4*Q^3*qi + 
      65536*me^5*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (12288*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q))*Log[MU]^2 - 
 (((8*I)/9)*(-4 + Q/me^2)*qe*Log[(-1 + s1)/(1 + s1)])/
  Sqrt[-((Q*(-4 + Q/me^2))/me^2)] + (8*me^4*Q*qe*Log[ubar])/
  (27*(me^2 - Q)^3) - (56*me^2*mi^2*Q*qe*Log[ubar])/(3*(me^2 - Q)^3) - 
 (32*mi^4*Q*qe*Log[ubar])/(3*(me^2 - Q)^3) - (16*me^2*Q^2*qe*Log[ubar])/
  (27*(me^2 - Q)^3) + (56*mi^2*Q^2*qe*Log[ubar])/(3*(me^2 - Q)^3) + 
 (8*Q^3*qe*Log[ubar])/(27*(me^2 - Q)^3) - (16*me^6*qe*Log[zi])/
  (9*(me^2 - Q)^3) - (64*me^2*mi^4*qe*Log[zi])/(9*(me^2 - Q)^3) + 
 (136*me^4*Q*qe*Log[zi])/(27*(me^2 - Q)^3) + (152*me^2*mi^2*Q*qe*Log[zi])/
  (9*(me^2 - Q)^3) + (128*mi^4*Q*qe*Log[zi])/(9*(me^2 - Q)^3) - 
 (128*me^2*Q^2*qe*Log[zi])/(27*(me^2 - Q)^3) - 
 (152*mi^2*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3) + 
 (32*mi^4*Q^2*qe*Log[zi])/(9*me^2*(me^2 - Q)^3) + 
 (40*Q^3*qe*Log[zi])/(27*(me^2 - Q)^3) + (40*me^10*qe*Log[zi])/
  (27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (32*me^6*mi^4*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (160*me^8*Q*qe*Log[zi])/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (64*me^6*mi^2*Q*qe*Log[zi])/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*me^4*mi^4*Q*qe*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (32*me^2*mi^6*Q*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (80*me^6*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (56*me^4*mi^2*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^2*mi^4*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*mi^6*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (160*me^4*Q^3*qe*Log[zi])/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (16*me^2*mi^2*Q^3*qe*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*mi^4*Q^3*qe*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*mi^6*Q^3*qe*Log[zi])/(9*me^2*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (40*me^2*Q^4*qe*Log[zi])/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (40*mi^2*Q^4*qe*Log[zi])/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^6*qi*Log[zi])/(3*(me^2 - Q)^3) + (16*me^4*mi^2*qi*Log[zi])/
  (3*(me^2 - Q)^3) + (8*me^4*Q*qi*Log[zi])/(3*(me^2 - Q)^3) - 
 (16*me^2*mi^2*Q*qi*Log[zi])/(3*(me^2 - Q)^3) + 
 (4*me^2*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3) - 
 (8*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3) + (8*me^10*qi*Log[zi])/
  (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^8*mi^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (10*me^8*Q*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^6*mi^2*Q*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^4*mi^4*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (38*me^6*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (10*me^4*mi^2*Q^2*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^2*mi^4*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (6*me^4*Q^3*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (16*me^2*mi^2*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (2*me^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*mi^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 ((-131072*me^9*mi^2*Pi^4*Q*qi - 262144*me^7*mi^4*Pi^4*Q*qi + 
    131072*me^5*mi^6*Pi^4*Q*qi + 32768*me^9*Pi^4*Q^2*qi + 
    589824*me^7*mi^2*Pi^4*Q^2*qi + 229376*me^5*mi^4*Pi^4*Q^2*qi - 
    262144*me^3*mi^6*Pi^4*Q^2*qi - 131072*me^7*Pi^4*Q^3*qi - 
    720896*me^5*mi^2*Pi^4*Q^3*qi + 327680*me^3*mi^4*Pi^4*Q^3*qi + 
    131072*me*mi^6*Pi^4*Q^3*qi + 163840*me^5*Pi^4*Q^4*qi + 
    196608*me^3*mi^2*Pi^4*Q^4*qi - 294912*me*mi^4*Pi^4*Q^4*qi - 
    65536*me^3*Pi^4*Q^5*qi + 65536*me*mi^2*Pi^4*Q^5*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 ((-589824*me^11*mi^2*Pi^4*qe + 98304*me^11*Pi^4*Q*qe + 
    294912*me^9*mi^2*Pi^4*Q*qe - 1769472*me^7*mi^4*Pi^4*Q*qe + 
    4718592*me^5*mi^6*Pi^4*Q*qe - 49152*me^9*Pi^4*Q^2*qe - 
    1867776*me^7*mi^2*Pi^4*Q^2*qe + 3735552*me^5*mi^4*Pi^4*Q^2*qe - 
    2359296*me^3*mi^6*Pi^4*Q^2*qe + 1474560*me^5*mi^2*Pi^4*Q^3*qe + 
    1376256*me^3*mi^4*Pi^4*Q^3*qe - 294912*me^3*mi^2*Pi^4*Q^4*qe - 
    786432*me*mi^4*Pi^4*Q^4*qe)*((-Pi^2 - 2*HPL[{w1plus, 0}, Sqrt[zi]])/
     (512*me^3*mi*Pi^4) + 
    (-((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 + 
          (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
          (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
          12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - 
          (6*I)*Pi*HPL[{w3minus}, t] + 12*HPL[{0}, r]*HPL[{w3minus}, t] - 
          (6*I)*Pi*HPL[{w3plus}, t] + 12*HPL[{0}, r]*HPL[{w3plus}, t] - 
          12*HPL[{-1, 0}, r^2] - 24*HPL[{w1minus, 0}, r] - 
          6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, t] - 
          6*HPL[{w1plus, w4minus}, t] - 6*HPL[{w1plus, w4plus}, t] - 
          6*HPL[{w1plus, w5minus}, t] - 6*HPL[{w1plus, w5plus}, t] + 
          6*HPL[{w3minus, w1minus}, t] - 3*HPL[{w3minus, w4minus}, t] - 
          3*HPL[{w3minus, w4plus}, t] - 3*HPL[{w3minus, w5minus}, t] - 
          3*HPL[{w3minus, w5plus}, t] + 6*HPL[{w3plus, w1minus}, t] - 
          3*HPL[{w3plus, w4minus}, t] - 3*HPL[{w3plus, w4plus}, t] - 
          3*HPL[{w3plus, w5minus}, t] - 3*HPL[{w3plus, w5plus}, t] - 
          12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, t]*Log[2] - 
          12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
        Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]*
        (1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])) + 
      ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 - 
         (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
         12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
         12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
         24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*
          HPL[{w1plus}, v] + 12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + 
         (6*I)*Pi*HPL[{w3minus}, v] - 12*HPL[{0}, r]*HPL[{w3minus}, v] + 
         6*HPL[{0}, r^4]*HPL[{w3minus}, v] + (6*I)*Pi*HPL[{w3plus}, v] - 
         12*HPL[{0}, r]*HPL[{w3plus}, v] + 6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 
         12*HPL[{-1, 0}, r^2] + 48*HPL[{0, w1minus}, r] + 
         24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
         12*HPL[{w1plus, w1minus}, v] - 6*HPL[{w1plus, w4minus}, v] - 
         6*HPL[{w1plus, w4plus}, v] - 6*HPL[{w1plus, w5minus}, v] - 
         6*HPL[{w1plus, w5plus}, v] + 6*HPL[{w3minus, w1minus}, v] - 
         3*HPL[{w3minus, w4minus}, v] - 3*HPL[{w3minus, w4plus}, v] - 
         3*HPL[{w3minus, w5minus}, v] - 3*HPL[{w3minus, w5plus}, v] + 
         6*HPL[{w3plus, w1minus}, v] - 3*HPL[{w3plus, w4minus}, v] - 
         3*HPL[{w3plus, w4plus}, v] - 3*HPL[{w3plus, w5minus}, v] - 
         3*HPL[{w3plus, w5plus}, v] - 12*HPL[{w1minus}, r]*Log[2] + 
         24*HPL[{w1plus}, v]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
       (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)]*
        (-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])))/(8*Sqrt[1 - (4*me^2)/Q])))/
  (432*me*(me^2 - Q)^4) - 
 (((124928*(me^14*mi^4*Pi^4*qi - me^12*mi^4*Pi^4*Q*qi + 
       me^10*mi^6*Pi^4*Q*qi - 2*me^10*mi^4*Pi^4*Q^2*qi + 
       2*me^8*mi^4*Pi^4*Q^3*qi - 2*me^6*mi^6*Pi^4*Q^3*qi + 
       me^6*mi^4*Pi^4*Q^4*qi - me^4*mi^4*Pi^4*Q^5*qi + 
       me^2*mi^6*Pi^4*Q^5*qi))/(9*me*(me^2 - Q)^4*Q*
      (me^4 - me^2*Q + mi^2*Q)) - (2359296*me^14*mi^2*Pi^4*Q*qe - 
      3145728*me^12*mi^4*Pi^4*Q*qe - 393216*me^14*Pi^4*Q^2*qe - 
      3538944*me^12*mi^2*Pi^4*Q^2*qe + 25165824*me^10*mi^4*Pi^4*Q^2*qe - 
      22020096*me^8*mi^6*Pi^4*Q^2*qe + 589824*me^12*Pi^4*Q^3*qe + 
      8257536*me^10*mi^2*Pi^4*Q^3*qe - 54657024*me^8*mi^4*Pi^4*Q^3*qe + 
      47972352*me^6*mi^6*Pi^4*Q^3*qe - 18874368*me^4*mi^8*Pi^4*Q^3*qe - 
      196608*me^10*Pi^4*Q^4*qe - 13172736*me^8*mi^2*Pi^4*Q^4*qe + 
      48365568*me^6*mi^4*Pi^4*Q^4*qe - 43253760*me^4*mi^6*Pi^4*Q^4*qe + 
      9437184*me^2*mi^8*Pi^4*Q^4*qe + 7077888*me^6*mi^2*Pi^4*Q^5*qe - 
      12976128*me^4*mi^4*Pi^4*Q^5*qe + 7077888*me^2*mi^6*Pi^4*Q^5*qe - 
      1179648*me^4*mi^2*Pi^4*Q^6*qe + 1179648*me^2*mi^4*Pi^4*Q^6*qe + 
      6094848*me^14*mi^4*Pi^4*qi - 1179648*me^12*mi^6*Pi^4*qi - 
      6094848*me^12*mi^4*Pi^4*Q*qi + 6684672*me^10*mi^6*Pi^4*Q*qi + 
      4128768*me^12*mi^2*Pi^4*Q^2*qi - 11599872*me^10*mi^4*Pi^4*Q^2*qi + 
      1179648*me^8*mi^6*Pi^4*Q^2*qi - 12976128*me^10*mi^2*Pi^4*Q^3*qi + 
      15728640*me^8*mi^4*Pi^4*Q^3*qi - 12189696*me^6*mi^6*Pi^4*Q^3*qi + 
      14155776*me^8*mi^2*Pi^4*Q^4*qi - 3342336*me^6*mi^4*Pi^4*Q^4*qi - 
      5898240*me^6*mi^2*Pi^4*Q^5*qi - 196608*me^4*mi^4*Pi^4*Q^5*qi + 
      5505024*me^2*mi^6*Pi^4*Q^5*qi + 589824*me^4*mi^2*Pi^4*Q^6*qi - 
      589824*me^2*mi^4*Pi^4*Q^6*qi)/(864*me*(me^2 - Q)^4*Q*
      (me^4 - me^2*Q + mi^2*Q)))*((Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]])/
     (512*me*mi*Pi^4) + (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi])/
     (1536*me^2*Pi^4)))/(2*me) - 
 ((-1179648*me^11*mi^2*Pi^4*qe + 196608*me^11*Pi^4*Q*qe + 
    2359296*me^9*mi^2*Pi^4*Q*qe - 10616832*me^7*mi^4*Pi^4*Q*qe + 
    9437184*me^5*mi^6*Pi^4*Q*qe - 393216*me^9*Pi^4*Q^2*qe - 
    3932160*me^7*mi^2*Pi^4*Q^2*qe + 18087936*me^5*mi^4*Pi^4*Q^2*qe - 
    18874368*me^3*mi^6*Pi^4*Q^2*qe + 98304*me^7*Pi^4*Q^3*qe + 
    8257536*me^5*mi^2*Pi^4*Q^3*qe - 16121856*me^3*mi^4*Pi^4*Q^3*qe + 
    4718592*me*mi^6*Pi^4*Q^3*qe - 4128768*me^3*mi^2*Pi^4*Q^4*qe + 
    3538944*me*mi^4*Pi^4*Q^4*qe + 589824*me*mi^2*Pi^4*Q^5*qe)*
   (((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 + (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
       (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - (6*I)*Pi*HPL[{w3minus}, t] + 
       12*HPL[{0}, r]*HPL[{w3minus}, t] - (6*I)*Pi*HPL[{w3plus}, t] + 
       12*HPL[{0}, r]*HPL[{w3plus}, t] - 12*HPL[{-1, 0}, r^2] - 
       24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1plus, w1minus}, t] - 6*HPL[{w1plus, w4minus}, t] - 
       6*HPL[{w1plus, w4plus}, t] - 6*HPL[{w1plus, w5minus}, t] - 
       6*HPL[{w1plus, w5plus}, t] + 6*HPL[{w3minus, w1minus}, t] - 
       3*HPL[{w3minus, w4minus}, t] - 3*HPL[{w3minus, w4plus}, t] - 
       3*HPL[{w3minus, w5minus}, t] - 3*HPL[{w3minus, w5plus}, t] + 
       6*HPL[{w3plus, w1minus}, t] - 3*HPL[{w3plus, w4minus}, t] - 
       3*HPL[{w3plus, w4plus}, t] - 3*HPL[{w3plus, w5minus}, t] - 
       3*HPL[{w3plus, w5plus}, t] - 12*HPL[{w1minus}, r]*Log[2] + 
       24*HPL[{w1plus}, t]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
     (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]) - 
    ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 - (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
       12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
       12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
       24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + (6*I)*Pi*HPL[{w3minus}, v] - 
       12*HPL[{0}, r]*HPL[{w3minus}, v] + 6*HPL[{0}, r^4]*HPL[{w3minus}, v] + 
       (6*I)*Pi*HPL[{w3plus}, v] - 12*HPL[{0}, r]*HPL[{w3plus}, v] + 
       6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 12*HPL[{-1, 0}, r^2] + 
       48*HPL[{0, w1minus}, r] + 24*HPL[{w1minus, 0}, r] - 
       6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, v] - 
       6*HPL[{w1plus, w4minus}, v] - 6*HPL[{w1plus, w4plus}, v] - 
       6*HPL[{w1plus, w5minus}, v] - 6*HPL[{w1plus, w5plus}, v] + 
       6*HPL[{w3minus, w1minus}, v] - 3*HPL[{w3minus, w4minus}, v] - 
       3*HPL[{w3minus, w4plus}, v] - 3*HPL[{w3minus, w5minus}, v] - 
       3*HPL[{w3minus, w5plus}, v] + 6*HPL[{w3plus, w1minus}, v] - 
       3*HPL[{w3plus, w4minus}, v] - 3*HPL[{w3plus, w4plus}, v] - 
       3*HPL[{w3plus, w5minus}, v] - 3*HPL[{w3plus, w5plus}, v] - 
       12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, v]*Log[2] - 
       12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
      Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)])))/
  (6912*me*Sqrt[1 - (4*me^2)/Q]*(me^2 - Q)^4) - 
 (61*(-2359296*me^14*mi^4*Pi^4*qi - 1179648*me^14*mi^2*Pi^4*Q*qi + 
    2359296*me^12*mi^4*Pi^4*Q*qi - 2359296*me^10*mi^6*Pi^4*Q*qi + 
    2359296*me^12*mi^2*Pi^4*Q^2*qi + 3538944*me^10*mi^4*Pi^4*Q^2*qi - 
    3538944*me^8*mi^4*Pi^4*Q^3*qi + 4718592*me^6*mi^6*Pi^4*Q^3*qi - 
    2359296*me^8*mi^2*Pi^4*Q^4*qi - 1179648*me^6*mi^4*Pi^4*Q^4*qi + 
    1179648*me^6*mi^2*Pi^4*Q^5*qi + 1179648*me^4*mi^4*Pi^4*Q^5*qi - 
    2359296*me^2*mi^6*Pi^4*Q^5*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (31850496*me^4*Pi^4*(me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 ((4718592*me^14*mi^2*Pi^4*Q*qe - 11010048*me^12*mi^4*Pi^4*Q*qe + 
    3145728*me^10*mi^6*Pi^4*Q*qe - 786432*me^14*Pi^4*Q^2*qe - 
    7077888*me^12*mi^2*Pi^4*Q^2*qe + 47972352*me^10*mi^4*Pi^4*Q^2*qe - 
    47185920*me^8*mi^6*Pi^4*Q^2*qe + 3145728*me^6*mi^8*Pi^4*Q^2*qe + 
    1179648*me^12*Pi^4*Q^3*qe + 16515072*me^10*mi^2*Pi^4*Q^3*qe - 
    88080384*me^8*mi^4*Pi^4*Q^3*qe + 74711040*me^6*mi^6*Pi^4*Q^3*qe - 
    33030144*me^4*mi^8*Pi^4*Q^3*qe - 393216*me^10*Pi^4*Q^4*qe - 
    26345472*me^8*mi^2*Pi^4*Q^4*qe + 80216064*me^6*mi^4*Pi^4*Q^4*qe - 
    61341696*me^4*mi^6*Pi^4*Q^4*qe + 9437184*me^2*mi^8*Pi^4*Q^4*qe + 
    14155776*me^6*mi^2*Pi^4*Q^5*qe - 23592960*me^4*mi^4*Pi^4*Q^5*qe + 
    10223616*me^2*mi^6*Pi^4*Q^5*qe + 1572864*mi^8*Pi^4*Q^5*qe - 
    2359296*me^4*mi^2*Pi^4*Q^6*qe + 2359296*me^2*mi^4*Pi^4*Q^6*qe + 
    12189696*me^14*mi^4*Pi^4*qi - 2359296*me^12*mi^6*Pi^4*qi + 
    3735552*me^14*mi^2*Pi^4*Q*qi - 11010048*me^12*mi^4*Pi^4*Q*qi + 
    13369344*me^10*mi^6*Pi^4*Q*qi - 2359296*me^14*Pi^4*Q^2*qi - 
    3932160*me^12*mi^2*Pi^4*Q^2*qi - 15335424*me^10*mi^4*Pi^4*Q^2*qi + 
    6488064*me^12*Pi^4*Q^3*qi - 15925248*me^10*mi^2*Pi^4*Q^3*qi + 
    10616832*me^8*mi^4*Pi^4*Q^3*qi - 17301504*me^6*mi^6*Pi^4*Q^3*qi - 
    5308416*me^10*Pi^4*Q^4*qi + 29294592*me^8*mi^2*Pi^4*Q^4*qi + 
    6684672*me^6*mi^4*Pi^4*Q^4*qi - 7077888*me^4*mi^6*Pi^4*Q^4*qi + 
    589824*me^8*Pi^4*Q^5*qi - 13762560*me^6*mi^2*Pi^4*Q^5*qi - 
    1966080*me^4*mi^4*Pi^4*Q^5*qi + 13369344*me^2*mi^6*Pi^4*Q^5*qi + 
    589824*me^6*Pi^4*Q^6*qi + 589824*me^4*mi^2*Pi^4*Q^6*qi - 
    1179648*me^2*mi^4*Pi^4*Q^6*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (5308416*me^4*Pi^4*(me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (10*(me^9*mi^2*Pi^4*Q*qi - 2*me^7*mi^2*Pi^4*Q^2*qi + me^5*mi^4*Pi^4*Q^2*qi + 
    me^5*mi^2*Pi^4*Q^3*qi - me^3*mi^4*Pi^4*Q^3*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(3*me^3*Pi^4*(me^2 - Q)^3*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*(me^9*mi^4*Pi^4*qi - 9*me^9*mi^2*Pi^4*Q*qi - 3*me^7*mi^4*Pi^4*Q*qi + 
    me^5*mi^6*Pi^4*Q*qi - me^9*Pi^4*Q^2*qi + 20*me^7*mi^2*Pi^4*Q^2*qi - 
    6*me^5*mi^4*Pi^4*Q^2*qi - 2*me^3*mi^6*Pi^4*Q^2*qi + 2*me^7*Pi^4*Q^3*qi - 
    14*me^5*mi^2*Pi^4*Q^3*qi + 10*me^3*mi^4*Pi^4*Q^3*qi + 
    me*mi^6*Pi^4*Q^3*qi - me^5*Pi^4*Q^4*qi + 3*me^3*mi^2*Pi^4*Q^4*qi - 
    2*me*mi^4*Pi^4*Q^4*qi)*(-2*Pi^2*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{w1minus}, s] - Pi^2*HPL[{w3minus}, r] + 
    Pi^2*HPL[{w3minus}, s] - (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(9*me^3*Pi^4*(me^2 - Q)^3*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
 (((4*I)/9)*me^2*mi^2*qi*((4*I)*Pi^2*HPL[{w1minus}, r] - 
    (4*I)*Pi^2*HPL[{w1minus}, s] - 12*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi^2*HPL[{w3minus}, r] + I*Pi^2*HPL[{w3minus}, s] + 
    12*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + (12*I)*HPL[{w1minus}, s]*
     HPL[{w1minus, w1minus}, r] - (12*I)*HPL[{w3minus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*Pi*HPL[{w1minus, w1plus}, s] - 
    12*Pi*HPL[{w1minus, w3plus}, r] + 12*Pi*HPL[{w1plus, w1minus}, r] - 
    (12*I)*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    6*Pi*HPL[{w3minus, w1plus}, r] - 6*Pi*HPL[{w3minus, w1plus}, s] - 
    6*Pi*HPL[{w3plus, w1minus}, r] - 6*Pi*HPL[{w3plus, w1minus}, s] + 
    (12*I)*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    (36*I)*HPL[{w1minus, w1minus, w1minus}, r] + 
    (12*I)*HPL[{w1minus, w1minus, w3minus}, r] + 
    (12*I)*HPL[{w1minus, w1plus, w1plus}, s] + 
    (12*I)*HPL[{w1minus, w3minus, w1minus}, r] - 
    (12*I)*HPL[{w1minus, w3plus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1minus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1plus, w1minus}, r] + 
    (12*I)*HPL[{w3minus, w1minus, w1minus}, r] + 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, r] - 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, s] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, r] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, s] - 
    (12*I)*HPL[{w3plus, w1plus, w1minus}, r] + (24*I)*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + 24*Pi*HPL[{w1plus}, r]*Log[2] - 
    24*Pi*HPL[{w1plus}, s]*Log[2] - (24*I)*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - 12*Pi*HPL[{w3plus}, r]*Log[2] + 
    12*Pi*HPL[{w3plus}, s]*Log[2] - (48*I)*HPL[{w1minus, w1minus}, r]*
     Log[2] + (24*I)*HPL[{w1minus, w3minus}, r]*Log[2] + 
    (24*I)*HPL[{w1plus, w1plus}, r]*Log[2] - (24*I)*HPL[{w1plus, w1plus}, s]*
     Log[2] + (24*I)*HPL[{w3minus, w1minus}, r]*Log[2] - 
    (24*I)*HPL[{w3plus, w1plus}, r]*Log[2] + (24*I)*HPL[{w3plus, w1plus}, s]*
     Log[2] - (24*I)*HPL[{w1minus}, r]*Log[2]^2 + (24*I)*HPL[{w1minus}, s]*
     Log[2]^2 + (24*I)*HPL[{w3minus}, r]*Log[2]^2 - 
    (24*I)*HPL[{w3minus}, s]*Log[2]^2 - (12*I)*HPL[{w1minus}, r]*
     PolyLog[2, 1 - zi] + (12*I)*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] + 
    (12*I)*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - (12*I)*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi]))/((me^2 - Q)^2*(-1 + Q/me^2)) + 
 (((10*I)/9)*mi^2*Q*qi*((4*I)*Pi^2*HPL[{w1minus}, r] - 
    (4*I)*Pi^2*HPL[{w1minus}, s] - 12*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi^2*HPL[{w3minus}, r] + I*Pi^2*HPL[{w3minus}, s] + 
    12*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + (12*I)*HPL[{w1minus}, s]*
     HPL[{w1minus, w1minus}, r] - (12*I)*HPL[{w3minus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*Pi*HPL[{w1minus, w1plus}, s] - 
    12*Pi*HPL[{w1minus, w3plus}, r] + 12*Pi*HPL[{w1plus, w1minus}, r] - 
    (12*I)*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    6*Pi*HPL[{w3minus, w1plus}, r] - 6*Pi*HPL[{w3minus, w1plus}, s] - 
    6*Pi*HPL[{w3plus, w1minus}, r] - 6*Pi*HPL[{w3plus, w1minus}, s] + 
    (12*I)*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    (36*I)*HPL[{w1minus, w1minus, w1minus}, r] + 
    (12*I)*HPL[{w1minus, w1minus, w3minus}, r] + 
    (12*I)*HPL[{w1minus, w1plus, w1plus}, s] + 
    (12*I)*HPL[{w1minus, w3minus, w1minus}, r] - 
    (12*I)*HPL[{w1minus, w3plus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1minus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1plus, w1minus}, r] + 
    (12*I)*HPL[{w3minus, w1minus, w1minus}, r] + 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, r] - 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, s] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, r] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, s] - 
    (12*I)*HPL[{w3plus, w1plus, w1minus}, r] + (24*I)*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + 24*Pi*HPL[{w1plus}, r]*Log[2] - 
    24*Pi*HPL[{w1plus}, s]*Log[2] - (24*I)*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - 12*Pi*HPL[{w3plus}, r]*Log[2] + 
    12*Pi*HPL[{w3plus}, s]*Log[2] - (48*I)*HPL[{w1minus, w1minus}, r]*
     Log[2] + (24*I)*HPL[{w1minus, w3minus}, r]*Log[2] + 
    (24*I)*HPL[{w1plus, w1plus}, r]*Log[2] - (24*I)*HPL[{w1plus, w1plus}, s]*
     Log[2] + (24*I)*HPL[{w3minus, w1minus}, r]*Log[2] - 
    (24*I)*HPL[{w3plus, w1plus}, r]*Log[2] + (24*I)*HPL[{w3plus, w1plus}, s]*
     Log[2] - (24*I)*HPL[{w1minus}, r]*Log[2]^2 + (24*I)*HPL[{w1minus}, s]*
     Log[2]^2 + (24*I)*HPL[{w3minus}, r]*Log[2]^2 - 
    (24*I)*HPL[{w3minus}, s]*Log[2]^2 - (12*I)*HPL[{w1minus}, r]*
     PolyLog[2, 1 - zi] + (12*I)*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] + 
    (12*I)*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - (12*I)*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi]))/((me^2 - Q)^2*(-1 + Q/me^2)) + 
 (((2*I)/9)*mi^2*Q^2*qi*((4*I)*Pi^2*HPL[{w1minus}, r] - 
    (4*I)*Pi^2*HPL[{w1minus}, s] - 12*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi^2*HPL[{w3minus}, r] + I*Pi^2*HPL[{w3minus}, s] + 
    12*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + (12*I)*HPL[{w1minus}, s]*
     HPL[{w1minus, w1minus}, r] - (12*I)*HPL[{w3minus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*Pi*HPL[{w1minus, w1plus}, s] - 
    12*Pi*HPL[{w1minus, w3plus}, r] + 12*Pi*HPL[{w1plus, w1minus}, r] - 
    (12*I)*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    6*Pi*HPL[{w3minus, w1plus}, r] - 6*Pi*HPL[{w3minus, w1plus}, s] - 
    6*Pi*HPL[{w3plus, w1minus}, r] - 6*Pi*HPL[{w3plus, w1minus}, s] + 
    (12*I)*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    (36*I)*HPL[{w1minus, w1minus, w1minus}, r] + 
    (12*I)*HPL[{w1minus, w1minus, w3minus}, r] + 
    (12*I)*HPL[{w1minus, w1plus, w1plus}, s] + 
    (12*I)*HPL[{w1minus, w3minus, w1minus}, r] - 
    (12*I)*HPL[{w1minus, w3plus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1minus, w1plus}, r] + 
    (12*I)*HPL[{w1plus, w1plus, w1minus}, r] + 
    (12*I)*HPL[{w3minus, w1minus, w1minus}, r] + 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, r] - 
    (6*I)*HPL[{w3minus, w1plus, w1plus}, s] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, r] - 
    (6*I)*HPL[{w3plus, w1minus, w1plus}, s] - 
    (12*I)*HPL[{w3plus, w1plus, w1minus}, r] + (24*I)*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + 24*Pi*HPL[{w1plus}, r]*Log[2] - 
    24*Pi*HPL[{w1plus}, s]*Log[2] - (24*I)*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - 12*Pi*HPL[{w3plus}, r]*Log[2] + 
    12*Pi*HPL[{w3plus}, s]*Log[2] - (48*I)*HPL[{w1minus, w1minus}, r]*
     Log[2] + (24*I)*HPL[{w1minus, w3minus}, r]*Log[2] + 
    (24*I)*HPL[{w1plus, w1plus}, r]*Log[2] - (24*I)*HPL[{w1plus, w1plus}, s]*
     Log[2] + (24*I)*HPL[{w3minus, w1minus}, r]*Log[2] - 
    (24*I)*HPL[{w3plus, w1plus}, r]*Log[2] + (24*I)*HPL[{w3plus, w1plus}, s]*
     Log[2] - (24*I)*HPL[{w1minus}, r]*Log[2]^2 + (24*I)*HPL[{w1minus}, s]*
     Log[2]^2 + (24*I)*HPL[{w3minus}, r]*Log[2]^2 - 
    (24*I)*HPL[{w3minus}, s]*Log[2]^2 - (12*I)*HPL[{w1minus}, r]*
     PolyLog[2, 1 - zi] + (12*I)*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] + 
    (12*I)*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - (12*I)*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi]))/(me^2*(me^2 - Q)^2*(-1 + Q/me^2)) + 
 ((-262144*me^11*mi^4*Pi^4*qi + 65536*me^11*mi^2*Pi^4*Q*qi - 
    262144*me^7*mi^6*Pi^4*Q*qi - 262144*me^9*mi^2*Pi^4*Q^2*qi + 
    589824*me^7*mi^4*Pi^4*Q^2*qi - 262144*me^5*mi^6*Pi^4*Q^2*qi + 
    65536*me^9*Pi^4*Q^3*qi + 393216*me^7*mi^2*Pi^4*Q^3*qi - 
    196608*me^5*mi^4*Pi^4*Q^3*qi + 262144*me^3*mi^6*Pi^4*Q^3*qi - 
    131072*me^7*Pi^4*Q^4*qi - 196608*me^5*mi^2*Pi^4*Q^4*qi - 
    65536*me^3*mi^4*Pi^4*Q^4*qi + 262144*me*mi^6*Pi^4*Q^4*qi + 
    65536*me^5*Pi^4*Q^5*qi - 65536*me*mi^4*Pi^4*Q^5*qi)*
   (12*Pi^2*HPL[{w1minus}, r] + (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 
    12*Pi^2*HPL[{w1minus}, s] + (36*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (294912*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) - (2*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
   (me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
    me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
    2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
    3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
    2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (12*Pi^2*HPL[{w1minus}, r] + (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 
    12*Pi^2*HPL[{w1minus}, s] + (36*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (9*me^5*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 ((3538944*me^3*mi^4*Pi^4*Q*qe - 2359296*me*mi^6*Pi^4*Q*qe)*
   (-(Pi^2*HPL[{w1minus}, s1])/12 - (5*Pi^2*HPL[{w1plus}, t])/12 - 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t] - I*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus}, t] + (5*Pi^2*HPL[{w1plus}, t0])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t0] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus}, t0] - (5*Pi^2*HPL[{w1plus}, v])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v] - 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v] + HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v] + HPL[{0}, r^4]*HPL[{w1minus}, r]*
     HPL[{w1plus}, v] + (5*Pi^2*HPL[{w1plus}, v0])/12 - 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v0] + 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v0] - HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v0] - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    (5*Pi^2*HPL[{w3minus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t] - (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t] + 
    (5*Pi^2*HPL[{w3minus}, t0])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t0] + (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t0] - 
    (5*Pi^2*HPL[{w3minus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v] - 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v])/2 + 
    (5*Pi^2*HPL[{w3minus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v0])/2 - 
    (5*Pi^2*HPL[{w3plus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t] - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t] + (5*Pi^2*HPL[{w3plus}, t0])/
     24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t0] + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t0] - 
    (5*Pi^2*HPL[{w3plus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, v] - 
    2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v])/2 + 
    (5*Pi^2*HPL[{w3plus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3plus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v0])/2 + 
    HPL[{w1plus}, t]*HPL[{-1, 0}, r^2] - HPL[{w1plus}, t0]*
     HPL[{-1, 0}, r^2] + HPL[{w1plus}, v]*HPL[{-1, 0}, r^2] - 
    HPL[{w1plus}, v0]*HPL[{-1, 0}, r^2] + 
    (HPL[{w3minus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3minus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, v0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, v0]*HPL[{-1, 0}, r^2])/2 - 4*HPL[{w1plus}, v]*
     HPL[{0, w1minus}, r] + 4*HPL[{w1plus}, v0]*HPL[{0, w1minus}, r] - 
    2*HPL[{w3minus}, v]*HPL[{0, w1minus}, r] + 2*HPL[{w3minus}, v0]*
     HPL[{0, w1minus}, r] - 2*HPL[{w3plus}, v]*HPL[{0, w1minus}, r] + 
    2*HPL[{w3plus}, v0]*HPL[{0, w1minus}, r] + 2*HPL[{w1plus}, t]*
     HPL[{w1minus, 0}, r] - 2*HPL[{w1plus}, t0]*HPL[{w1minus, 0}, r] - 
    2*HPL[{w1plus}, v]*HPL[{w1minus, 0}, r] + 2*HPL[{w1plus}, v0]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, t]*HPL[{w1minus, 0}, r] - 
    HPL[{w3minus}, t0]*HPL[{w1minus, 0}, r] - HPL[{w3minus}, v]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, v0]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, t]*HPL[{w1minus, 0}, r] - HPL[{w3plus}, t0]*
     HPL[{w1minus, 0}, r] - HPL[{w3plus}, v]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, v0]*HPL[{w1minus, 0}, r] - 
    (HPL[{w1minus}, s1]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, t]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, t0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, v]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, v0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w3minus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3minus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    I*Pi*HPL[{w1plus, w1plus}, t] - 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, t] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t] - 
    I*Pi*HPL[{w1plus, w1plus}, t0] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, 
      t0] + HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t0] - 
    I*Pi*HPL[{w1plus, w1plus}, v] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v] - 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v] - HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v] + I*Pi*HPL[{w1plus, w1plus}, v0] - 
    2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v0] + 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v0] + HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v0] + (I/2)*Pi*HPL[{w1plus, w3minus}, t] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v] - 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v0])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, t] - HPL[{0}, r]*
     HPL[{w1plus, w3plus}, t] - (I/2)*Pi*HPL[{w1plus, w3plus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v] + HPL[{0}, r]*
     HPL[{w1plus, w3plus}, v] - (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v0])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t] - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v] - 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v0])/4 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, t] - HPL[{0}, r]*
     HPL[{w3plus, w1plus}, t] - (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t])/
     2 - (I/2)*Pi*HPL[{w3plus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v] + HPL[{0}, r]*
     HPL[{w3plus, w1plus}, v] - (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v0])/4 - 
    HPL[{w1plus, w1plus, w1minus}, t] + HPL[{w1plus, w1plus, w1minus}, t0] - 
    HPL[{w1plus, w1plus, w1minus}, v] + HPL[{w1plus, w1plus, w1minus}, v0] + 
    HPL[{w1plus, w1plus, w4minus}, t]/2 - HPL[{w1plus, w1plus, w4minus}, t0]/
     2 + HPL[{w1plus, w1plus, w4minus}, v]/2 - 
    HPL[{w1plus, w1plus, w4minus}, v0]/2 + HPL[{w1plus, w1plus, w4plus}, t]/
     2 - HPL[{w1plus, w1plus, w4plus}, t0]/2 + 
    HPL[{w1plus, w1plus, w4plus}, v]/2 - HPL[{w1plus, w1plus, w4plus}, v0]/
     2 + HPL[{w1plus, w1plus, w5minus}, t]/2 - 
    HPL[{w1plus, w1plus, w5minus}, t0]/2 + HPL[{w1plus, w1plus, w5minus}, v]/
     2 - HPL[{w1plus, w1plus, w5minus}, v0]/2 + 
    HPL[{w1plus, w1plus, w5plus}, t]/2 - HPL[{w1plus, w1plus, w5plus}, t0]/
     2 + HPL[{w1plus, w1plus, w5plus}, v]/2 - 
    HPL[{w1plus, w1plus, w5plus}, v0]/2 - HPL[{w1plus, w3minus, w1minus}, t]/
     2 + HPL[{w1plus, w3minus, w1minus}, t0]/2 - 
    HPL[{w1plus, w3minus, w1minus}, v]/2 + 
    HPL[{w1plus, w3minus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3minus, w4minus}, t]/4 - 
    HPL[{w1plus, w3minus, w4minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4minus}, v]/4 - 
    HPL[{w1plus, w3minus, w4minus}, v0]/4 + HPL[{w1plus, w3minus, w4plus}, t]/
     4 - HPL[{w1plus, w3minus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4plus}, v]/4 - HPL[{w1plus, w3minus, w4plus}, v0]/
     4 + HPL[{w1plus, w3minus, w5minus}, t]/4 - 
    HPL[{w1plus, w3minus, w5minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5minus}, v]/4 - 
    HPL[{w1plus, w3minus, w5minus}, v0]/4 + HPL[{w1plus, w3minus, w5plus}, t]/
     4 - HPL[{w1plus, w3minus, w5plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5plus}, v]/4 - HPL[{w1plus, w3minus, w5plus}, v0]/
     4 - HPL[{w1plus, w3plus, w1minus}, t]/2 + 
    HPL[{w1plus, w3plus, w1minus}, t0]/2 - HPL[{w1plus, w3plus, w1minus}, v]/
     2 + HPL[{w1plus, w3plus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3plus, w4minus}, t]/4 - HPL[{w1plus, w3plus, w4minus}, t0]/
     4 + HPL[{w1plus, w3plus, w4minus}, v]/4 - 
    HPL[{w1plus, w3plus, w4minus}, v0]/4 + HPL[{w1plus, w3plus, w4plus}, t]/
     4 - HPL[{w1plus, w3plus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3plus, w4plus}, v]/4 - HPL[{w1plus, w3plus, w4plus}, v0]/
     4 + HPL[{w1plus, w3plus, w5minus}, t]/4 - 
    HPL[{w1plus, w3plus, w5minus}, t0]/4 + HPL[{w1plus, w3plus, w5minus}, v]/
     4 - HPL[{w1plus, w3plus, w5minus}, v0]/4 + 
    HPL[{w1plus, w3plus, w5plus}, t]/4 - HPL[{w1plus, w3plus, w5plus}, t0]/
     4 + HPL[{w1plus, w3plus, w5plus}, v]/4 - 
    HPL[{w1plus, w3plus, w5plus}, v0]/4 - HPL[{w3minus, w1plus, w1minus}, t]/
     2 + HPL[{w3minus, w1plus, w1minus}, t0]/2 - 
    HPL[{w3minus, w1plus, w1minus}, v]/2 + 
    HPL[{w3minus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3minus, w1plus, w4minus}, t]/4 - 
    HPL[{w3minus, w1plus, w4minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4minus}, v]/4 - 
    HPL[{w3minus, w1plus, w4minus}, v0]/4 + HPL[{w3minus, w1plus, w4plus}, t]/
     4 - HPL[{w3minus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4plus}, v]/4 - HPL[{w3minus, w1plus, w4plus}, v0]/
     4 + HPL[{w3minus, w1plus, w5minus}, t]/4 - 
    HPL[{w3minus, w1plus, w5minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5minus}, v]/4 - 
    HPL[{w3minus, w1plus, w5minus}, v0]/4 + HPL[{w3minus, w1plus, w5plus}, t]/
     4 - HPL[{w3minus, w1plus, w5plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5plus}, v]/4 - HPL[{w3minus, w1plus, w5plus}, v0]/
     4 - HPL[{w3minus, w3minus, w1minus}, t]/4 + 
    HPL[{w3minus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3minus, w1minus}, v]/4 + 
    HPL[{w3minus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3minus, w4minus}, t]/8 - 
    HPL[{w3minus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4minus}, v]/8 - 
    HPL[{w3minus, w3minus, w4minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, t]/8 - 
    HPL[{w3minus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, v]/8 - 
    HPL[{w3minus, w3minus, w4plus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, t]/8 - 
    HPL[{w3minus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, v]/8 - 
    HPL[{w3minus, w3minus, w5minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, t]/8 - 
    HPL[{w3minus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, v]/8 - 
    HPL[{w3minus, w3minus, w5plus}, v0]/8 - 
    HPL[{w3minus, w3plus, w1minus}, t]/4 + 
    HPL[{w3minus, w3plus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3plus, w1minus}, v]/4 + 
    HPL[{w3minus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3plus, w4minus}, t]/8 - 
    HPL[{w3minus, w3plus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4minus}, v]/8 - 
    HPL[{w3minus, w3plus, w4minus}, v0]/8 + HPL[{w3minus, w3plus, w4plus}, t]/
     8 - HPL[{w3minus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4plus}, v]/8 - HPL[{w3minus, w3plus, w4plus}, v0]/
     8 + HPL[{w3minus, w3plus, w5minus}, t]/8 - 
    HPL[{w3minus, w3plus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5minus}, v]/8 - 
    HPL[{w3minus, w3plus, w5minus}, v0]/8 + HPL[{w3minus, w3plus, w5plus}, t]/
     8 - HPL[{w3minus, w3plus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5plus}, v]/8 - HPL[{w3minus, w3plus, w5plus}, v0]/
     8 - HPL[{w3plus, w1plus, w1minus}, t]/2 + 
    HPL[{w3plus, w1plus, w1minus}, t0]/2 - HPL[{w3plus, w1plus, w1minus}, v]/
     2 + HPL[{w3plus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3plus, w1plus, w4minus}, t]/4 - HPL[{w3plus, w1plus, w4minus}, t0]/
     4 + HPL[{w3plus, w1plus, w4minus}, v]/4 - 
    HPL[{w3plus, w1plus, w4minus}, v0]/4 + HPL[{w3plus, w1plus, w4plus}, t]/
     4 - HPL[{w3plus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3plus, w1plus, w4plus}, v]/4 - HPL[{w3plus, w1plus, w4plus}, v0]/
     4 + HPL[{w3plus, w1plus, w5minus}, t]/4 - 
    HPL[{w3plus, w1plus, w5minus}, t0]/4 + HPL[{w3plus, w1plus, w5minus}, v]/
     4 - HPL[{w3plus, w1plus, w5minus}, v0]/4 + 
    HPL[{w3plus, w1plus, w5plus}, t]/4 - HPL[{w3plus, w1plus, w5plus}, t0]/
     4 + HPL[{w3plus, w1plus, w5plus}, v]/4 - 
    HPL[{w3plus, w1plus, w5plus}, v0]/4 - HPL[{w3plus, w3minus, w1minus}, t]/
     4 + HPL[{w3plus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3plus, w3minus, w1minus}, v]/4 + 
    HPL[{w3plus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3minus, w4minus}, t]/8 - 
    HPL[{w3plus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4minus}, v]/8 - 
    HPL[{w3plus, w3minus, w4minus}, v0]/8 + HPL[{w3plus, w3minus, w4plus}, t]/
     8 - HPL[{w3plus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4plus}, v]/8 - HPL[{w3plus, w3minus, w4plus}, v0]/
     8 + HPL[{w3plus, w3minus, w5minus}, t]/8 - 
    HPL[{w3plus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5minus}, v]/8 - 
    HPL[{w3plus, w3minus, w5minus}, v0]/8 + HPL[{w3plus, w3minus, w5plus}, t]/
     8 - HPL[{w3plus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5plus}, v]/8 - HPL[{w3plus, w3minus, w5plus}, v0]/
     8 - HPL[{w3plus, w3plus, w1minus}, t]/4 + 
    HPL[{w3plus, w3plus, w1minus}, t0]/4 - HPL[{w3plus, w3plus, w1minus}, v]/
     4 + HPL[{w3plus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3plus, w4minus}, t]/8 - HPL[{w3plus, w3plus, w4minus}, t0]/
     8 + HPL[{w3plus, w3plus, w4minus}, v]/8 - 
    HPL[{w3plus, w3plus, w4minus}, v0]/8 + HPL[{w3plus, w3plus, w4plus}, t]/
     8 - HPL[{w3plus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3plus, w4plus}, v]/8 - HPL[{w3plus, w3plus, w4plus}, v0]/
     8 + HPL[{w3plus, w3plus, w5minus}, t]/8 - 
    HPL[{w3plus, w3plus, w5minus}, t0]/8 + HPL[{w3plus, w3plus, w5minus}, v]/
     8 - HPL[{w3plus, w3plus, w5minus}, v0]/8 + 
    HPL[{w3plus, w3plus, w5plus}, t]/8 - HPL[{w3plus, w3plus, w5plus}, t0]/
     8 + HPL[{w3plus, w3plus, w5plus}, v]/8 - 
    HPL[{w3plus, w3plus, w5plus}, v0]/8 - (Pi^2*Log[2])/6 - 
    HPL[{w1minus}, r]*HPL[{w1minus}, s1]*Log[2] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, t]*Log[2] - HPL[{w1minus}, r]*
     HPL[{w1plus}, t0]*Log[2] + HPL[{w1minus}, r]*HPL[{w1plus}, v]*Log[2] - 
    HPL[{w1minus}, r]*HPL[{w1plus}, v0]*Log[2] + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v0]*Log[2])/2 - 
    HPL[{w1minus, w1minus}, r]*Log[2] - 2*HPL[{w1plus, w1plus}, t]*Log[2] + 
    2*HPL[{w1plus, w1plus}, t0]*Log[2] - 2*HPL[{w1plus, w1plus}, v]*Log[2] + 
    2*HPL[{w1plus, w1plus}, v0]*Log[2] - HPL[{w3minus, w1plus}, t]*Log[2] + 
    HPL[{w3minus, w1plus}, t0]*Log[2] - HPL[{w3minus, w1plus}, v]*Log[2] + 
    HPL[{w3minus, w1plus}, v0]*Log[2] - HPL[{w3plus, w1plus}, t]*Log[2] + 
    HPL[{w3plus, w1plus}, t0]*Log[2] - HPL[{w3plus, w1plus}, v]*Log[2] + 
    HPL[{w3plus, w1plus}, v0]*Log[2] - 2*HPL[{w1minus}, r]*Log[2]^2 - 
    HPL[{w1minus}, s1]*Log[2]^2 + HPL[{w1plus}, t]*Log[2]^2 - 
    HPL[{w1plus}, t0]*Log[2]^2 + HPL[{w1plus}, v]*Log[2]^2 - 
    HPL[{w1plus}, v0]*Log[2]^2 + (HPL[{w3minus}, t]*Log[2]^2)/2 - 
    (HPL[{w3minus}, t0]*Log[2]^2)/2 + (HPL[{w3minus}, v]*Log[2]^2)/2 - 
    (HPL[{w3minus}, v0]*Log[2]^2)/2 + (HPL[{w3plus}, t]*Log[2]^2)/2 - 
    (HPL[{w3plus}, t0]*Log[2]^2)/2 + (HPL[{w3plus}, v]*Log[2]^2)/2 - 
    (HPL[{w3plus}, v0]*Log[2]^2)/2 - 2*Log[2]^3 - 
    (HPL[{w1minus}, s1]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, t]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, t0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, v]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, v0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w3minus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3minus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, v0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, v0]*PolyLog[2, 1 - zi])/4 - Log[2]*PolyLog[2, 1 - zi]))/
  (512*me^3*Pi^4*(1 - Q/me^2)*(216*me^6 - 648*me^4*Q + 648*me^2*Q^2 - 
    216*Q^3)) - 
 (((10240*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
       me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
       2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
       3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
       me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - 
       me^5*mi^2*Pi^4*Q^5*qi + 2*me^3*mi^4*Pi^4*Q^5*qi - 
       me*mi^6*Pi^4*Q^5*qi))/((me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
    (2048*(5*me^13*mi^4*Pi^4*qi - 2*me^11*mi^6*Pi^4*qi + 
       5*me^11*mi^4*Pi^4*Q*qi + 2*me^9*mi^6*Pi^4*Q*qi - 
       6*me^11*mi^2*Pi^4*Q^2*qi - 7*me^9*mi^4*Pi^4*Q^2*qi + 
       10*me^7*mi^6*Pi^4*Q^2*qi + 5*me^9*mi^2*Pi^4*Q^3*qi - 
       16*me^7*mi^4*Pi^4*Q^3*qi + 2*me^5*mi^6*Pi^4*Q^3*qi + 
       me^9*Pi^4*Q^4*qi + 6*me^7*mi^2*Pi^4*Q^4*qi + 3*me^5*mi^4*Pi^4*Q^4*qi - 
       8*me^3*mi^6*Pi^4*Q^4*qi - 2*me^7*Pi^4*Q^5*qi - 
       3*me^5*mi^2*Pi^4*Q^5*qi + 9*me^3*mi^4*Pi^4*Q^5*qi - 
       4*me*mi^6*Pi^4*Q^5*qi + me^5*Pi^4*Q^6*qi - 2*me^3*mi^2*Pi^4*Q^6*qi + 
       me*mi^4*Pi^4*Q^6*qi))/(3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)))*
   (-(mi*(1 + Q/me^2)*(Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]]))/
     (256*me^3*Pi^4) + (Q*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
       2*HPL[{w1plus, w1plus}, s]))/(256*me^4*Pi^4) + 
    ((Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(-2*HPL[{w1plus, w1minus}, r] - 
       4*HPL[{w1plus}, r]*Log[2]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    (Q*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
      ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
        (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
       ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
         HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
         2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
     (me^2*(1 - Q/me^2)) - (Q*(Pi^2 + 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1minus}, r]*Log[2] + 12*Log[2]^2 + 6*PolyLog[2, 1 - zi]))/
     (1536*me^4*Pi^4)))/(4*me^3*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 Log[MU]*((8*qe)/9 + (16*me^6*qe)/(9*(me^2 - Q)^3) + 
   (64*me^2*mi^4*qe)/(9*(me^2 - Q)^3) - (16*me^4*Q*qe)/(3*(me^2 - Q)^3) + 
   (16*me^2*mi^2*Q*qe)/(9*(me^2 - Q)^3) - (32*mi^4*Q*qe)/(9*(me^2 - Q)^3) + 
   (16*me^2*Q^2*qe)/(3*(me^2 - Q)^3) - (16*mi^2*Q^2*qe)/(9*(me^2 - Q)^3) - 
   (32*mi^4*Q^2*qe)/(9*me^2*(me^2 - Q)^3) - (16*Q^3*qe)/(9*(me^2 - Q)^3) - 
   (80*me^10*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (64*me^6*mi^4*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (320*me^8*Q*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (128*me^6*mi^2*Q*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^4*mi^4*Q*qe)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (64*me^2*mi^6*Q*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (160*me^6*Q^2*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (112*me^4*mi^2*Q^2*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^2*mi^4*Q^2*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*mi^6*Q^2*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (320*me^4*Q^3*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^2*mi^2*Q^3*qe)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*mi^4*Q^3*qe)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*mi^6*Q^3*qe)/(9*me^2*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (80*me^2*Q^4*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (80*mi^2*Q^4*qe)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (4*me^6*qi)/(3*(me^2 - Q)^3) - (16*me^4*mi^2*qi)/(3*(me^2 - Q)^3) - 
   (8*me^4*Q*qi)/(3*(me^2 - Q)^3) + (16*me^2*mi^2*Q*qi)/(3*(me^2 - Q)^3) - 
   (4*me^2*Q^2*qi)/(3*(me^2 - Q)^3) + (8*Q^3*qi)/(3*(me^2 - Q)^3) - 
   (16*me^10*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^8*mi^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (20*me^8*Q*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^6*mi^2*Q*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^4*mi^4*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (76*me^6*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (20*me^4*mi^2*Q^2*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^2*mi^4*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (12*me^4*Q^3*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^2*mi^2*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (4*me^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (4*mi^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   ((589824*me^6*mi^2*Pi^4*Q*qe - 1179648*me^4*mi^4*Pi^4*Q*qe - 
      4718592*me^2*mi^6*Pi^4*Q*qe - 1179648*me^4*mi^2*Pi^4*Q^2*qe + 
      1179648*me^2*mi^4*Pi^4*Q^2*qe + 589824*me^2*mi^2*Pi^4*Q^3*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(512*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (-216*me^7 + 648*me^5*Q - 648*me^3*Q^2 + 216*me*Q^3)) + 
   ((-589824*me^5*mi^2*Pi^4*Q^2*qe + 1179648*me^3*mi^4*Pi^4*Q^2*qe + 
      4718592*me*mi^6*Pi^4*Q^2*qe + 1179648*me^3*mi^2*Pi^4*Q^3*qe - 
      1179648*me*mi^4*Pi^4*Q^3*qe - 589824*me*mi^2*Pi^4*Q^4*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(512*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     Q*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) + 
   (((-17*(262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
         262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi))/
       (96*(me^2 - Q)^4) - (-917504*me^5*mi^2*Pi^4*Q^2*qi + 
        262144*me^3*mi^4*Pi^4*Q^2*qi + 229376*me^5*Pi^4*Q^3*qi + 
        1245184*me^3*mi^2*Pi^4*Q^3*qi - 262144*me*mi^4*Pi^4*Q^3*qi - 
        327680*me^3*Pi^4*Q^4*qi - 327680*me*mi^2*Pi^4*Q^4*qi + 
        98304*me*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4))*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(512*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) - 
   (13*(262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
      262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(24576*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((131072*me^9*mi^2*Pi^4*Q*qi + 
      262144*me^7*mi^4*Pi^4*Q*qi - 131072*me^5*mi^6*Pi^4*Q*qi - 
      32768*me^9*Pi^4*Q^2*qi - 327680*me^7*mi^2*Pi^4*Q^2*qi - 
      229376*me^5*mi^4*Pi^4*Q^2*qi + 262144*me^3*mi^6*Pi^4*Q^2*qi + 
      65536*me^7*Pi^4*Q^3*qi + 196608*me^5*mi^2*Pi^4*Q^3*qi - 
      65536*me^3*mi^4*Pi^4*Q^3*qi - 131072*me*mi^6*Pi^4*Q^3*qi - 
      32768*me^5*Pi^4*Q^4*qi + 32768*me*mi^4*Pi^4*Q^4*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(12288*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   ((-131072*me^7*mi^2*Pi^4*Q^2*qi + 262144*me^5*mi^4*Pi^4*Q^2*qi + 
      32768*me^7*Pi^4*Q^3*qi + 196608*me^5*mi^2*Pi^4*Q^3*qi - 
      262144*me^3*mi^4*Pi^4*Q^3*qi - 65536*me^5*Pi^4*Q^4*qi - 
      65536*me^3*mi^2*Pi^4*Q^4*qi + 32768*me^3*Pi^4*Q^5*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(12288*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((-131072*me^9*mi^2*Pi^4*Q*qi - 
      262144*me^7*mi^4*Pi^4*Q*qi + 131072*me^5*mi^6*Pi^4*Q*qi + 
      32768*me^9*Pi^4*Q^2*qi + 589824*me^7*mi^2*Pi^4*Q^2*qi + 
      229376*me^5*mi^4*Pi^4*Q^2*qi - 262144*me^3*mi^6*Pi^4*Q^2*qi - 
      131072*me^7*Pi^4*Q^3*qi - 720896*me^5*mi^2*Pi^4*Q^3*qi + 
      327680*me^3*mi^4*Pi^4*Q^3*qi + 131072*me*mi^6*Pi^4*Q^3*qi + 
      163840*me^5*Pi^4*Q^4*qi + 196608*me^3*mi^2*Pi^4*Q^4*qi - 
      294912*me*mi^4*Pi^4*Q^4*qi - 65536*me^3*Pi^4*Q^5*qi + 
      65536*me*mi^2*Pi^4*Q^5*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (12288*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - 
   (16*mi*(1 + Q/me^2)*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + 
      me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
      2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
      me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + 
      me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
      2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
      2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(3*me^6*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   (16*(me^14*mi^4*Pi^4*qi - me^12*mi^4*Pi^4*Q*qi + me^10*mi^6*Pi^4*Q*qi - 
      2*me^10*mi^4*Pi^4*Q^2*qi + 2*me^8*mi^4*Pi^4*Q^3*qi - 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^6*mi^4*Pi^4*Q^4*qi - 
      me^4*mi^4*Pi^4*Q^5*qi + me^2*mi^6*Pi^4*Q^5*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(3*me^3*mi*Pi^4*(me^2 - Q)^4*Q*
     (me^4 - me^2*Q + mi^2*Q)) + 
   ((-294912*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi + 
      589824*me^8*mi^2*Pi^4*Q^2*qi - 1179648*me^6*mi^4*Pi^4*Q^2*qi - 
      294912*me^6*mi^2*Pi^4*Q^3*qi + 589824*me^4*mi^4*Pi^4*Q^3*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 2*HPL[{w1plus, w1plus}, r]))/
    (256*me^3*Pi^4*(432*me^9*Q - 864*me^7*mi^2*Q - 1296*me^7*Q^2 + 
      2592*me^5*mi^2*Q^2 + 1296*me^5*Q^3 - 2592*me^3*mi^2*Q^3 - 
      432*me^3*Q^4 + 864*me*mi^2*Q^4)) + 
   ((-32768*me^7*mi^2*Pi^4*Q*qi + 65536*me^5*mi^4*Pi^4*Q*qi + 
      65536*me^5*mi^2*Pi^4*Q^2*qi - 131072*me^3*mi^4*Pi^4*Q^2*qi - 
      32768*me^3*mi^2*Pi^4*Q^3*qi + 65536*me*mi^4*Pi^4*Q^3*qi)*
     (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
      HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
    (256*me^3*Pi^4*(1 - Q/me^2)*(24*me^6*Q - 48*me^4*mi^2*Q - 48*me^4*Q^2 + 
      96*me^2*mi^2*Q^2 + 24*me^2*Q^3 - 48*mi^2*Q^3)) + 
   ((262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
      262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (24576*me*Pi^4*(me^2 - Q)^4*Q) - 
   ((196608*me^5*mi^2*Pi^4*Q^2*qi - 32768*me^5*Pi^4*Q^3*qi - 
      262144*me^3*mi^2*Pi^4*Q^3*qi + 32768*me^3*Pi^4*Q^4*qi + 
      65536*me*mi^2*Pi^4*Q^4*qi)*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
      2*HPL[{w1plus, w1plus}, s]))/(12288*me*Pi^4*(me^2 - Q)^4*Q) + 
   (8*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
      me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
      2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
      3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
      me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - 
      me^5*mi^2*Pi^4*Q^5*qi + 2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (3*me^7*Pi^4*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((-262144*me^11*mi^4*Pi^4*qi + 65536*me^11*mi^2*Pi^4*Q*qi - 
      262144*me^7*mi^6*Pi^4*Q*qi - 262144*me^9*mi^2*Pi^4*Q^2*qi + 
      589824*me^7*mi^4*Pi^4*Q^2*qi - 262144*me^5*mi^6*Pi^4*Q^2*qi + 
      65536*me^9*Pi^4*Q^3*qi + 393216*me^7*mi^2*Pi^4*Q^3*qi - 
      196608*me^5*mi^4*Pi^4*Q^3*qi + 262144*me^3*mi^6*Pi^4*Q^3*qi - 
      131072*me^7*Pi^4*Q^4*qi - 196608*me^5*mi^2*Pi^4*Q^4*qi - 
      65536*me^3*mi^4*Pi^4*Q^4*qi + 262144*me*mi^6*Pi^4*Q^4*qi + 
      65536*me^5*Pi^4*Q^5*qi - 65536*me*mi^4*Pi^4*Q^5*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (24576*me^5*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)) - (8*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
     (me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
      me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
      2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
      3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
      me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - 
      me^5*mi^2*Pi^4*Q^5*qi + 2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (3*me^7*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   (8*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^13*mi^4*Pi^4*qi + 
      me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
      2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
      me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + 
      me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
      2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
      2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (3*me^5*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((1179648*me^13*mi^4*Pi^4*qi - 1179648*me^11*mi^4*Pi^4*Q*qi + 
      1179648*me^9*mi^6*Pi^4*Q*qi - 589824*me^11*mi^2*Pi^4*Q^2*qi - 
      2359296*me^9*mi^4*Pi^4*Q^2*qi - 1179648*me^9*mi^2*Pi^4*Q^3*qi + 
      1769472*me^7*mi^4*Pi^4*Q^3*qi - 2359296*me^5*mi^6*Pi^4*Q^3*qi + 
      589824*me^9*Pi^4*Q^4*qi + 4718592*me^7*mi^2*Pi^4*Q^4*qi - 
      589824*me^5*mi^4*Pi^4*Q^4*qi - 1179648*me^7*Pi^4*Q^5*qi - 
      2949120*me^5*mi^2*Pi^4*Q^5*qi + 1769472*me^3*mi^4*Pi^4*Q^5*qi + 
      1179648*me*mi^6*Pi^4*Q^5*qi + 589824*me^5*Pi^4*Q^6*qi - 
      589824*me*mi^4*Pi^4*Q^6*qi)*(-2*HPL[{w1plus, w1minus}, r] - 
      4*HPL[{w1plus}, r]*Log[2]))/(221184*me^3*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   ((262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
      262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
     (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
      (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
      12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - 
      (8*I)*Pi*Log[2] - 8*HPL[{w1plus}, s]*Log[2]))/
    (24576*me*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
   ((-262144*me^11*mi^4*Pi^4*qi + 65536*me^11*mi^2*Pi^4*Q*qi - 
      262144*me^7*mi^6*Pi^4*Q*qi - 262144*me^9*mi^2*Pi^4*Q^2*qi + 
      589824*me^7*mi^4*Pi^4*Q^2*qi - 262144*me^5*mi^6*Pi^4*Q^2*qi + 
      65536*me^9*Pi^4*Q^3*qi + 393216*me^7*mi^2*Pi^4*Q^3*qi - 
      196608*me^5*mi^4*Pi^4*Q^3*qi + 262144*me^3*mi^6*Pi^4*Q^3*qi - 
      131072*me^7*Pi^4*Q^4*qi - 196608*me^5*mi^2*Pi^4*Q^4*qi - 
      65536*me^3*mi^4*Pi^4*Q^4*qi + 262144*me*mi^6*Pi^4*Q^4*qi + 
      65536*me^5*Pi^4*Q^5*qi - 65536*me*mi^4*Pi^4*Q^5*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(12288*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^13*mi^4*Pi^4*qi + 
      me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - me^11*mi^2*Pi^4*Q^2*qi - 
      2*me^9*mi^4*Pi^4*Q^2*qi + 2*me^7*mi^6*Pi^4*Q^2*qi + 
      me^9*mi^2*Pi^4*Q^3*qi - 3*me^7*mi^4*Pi^4*Q^3*qi + 
      me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
      2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
      2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(3*me^5*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((262144*me^7*mi^2*Pi^4*Q^2*qi - 65536*me^7*Pi^4*Q^3*qi - 
      262144*me^5*mi^2*Pi^4*Q^3*qi + 65536*me^5*Pi^4*Q^4*qi)*
     (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
      (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
      2*HPL[{w1plus}, s]*Log[2]))/(12288*me^3*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((-131072*me^5*mi^2*Pi^4*Q*qi + 
      131072*me^3*mi^2*Pi^4*Q^2*qi)*(-(Pi^2*HPL[{w1minus}, r])/2 + 
      (Pi^2*HPL[{w1minus}, s])/2 - I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
      I*Pi*HPL[{w1minus, w1plus}, s] + I*Pi*HPL[{w1plus, w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] - 
      HPL[{w1minus, w1plus, w1plus}, s] - HPL[{w1plus, w1minus, w1plus}, s] - 
      HPL[{w1plus, w1plus, w1minus}, r] - 2*HPL[{w1plus, w1plus}, r]*Log[2] + 
      2*HPL[{w1plus, w1plus}, s]*Log[2]))/(256*me^3*Pi^4*(1 - Q/me^2)*
     (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) - 
   (4*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
      me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
      2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
      3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + 
      me^5*mi^4*Pi^4*Q^4*qi - 2*me^3*mi^6*Pi^4*Q^4*qi - 
      me^5*mi^2*Pi^4*Q^5*qi + 2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(9*me^7*Pi^4*(me^2 - Q)^3*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((-2359296*me^14*mi^4*Pi^4*qi - 1179648*me^14*mi^2*Pi^4*Q*qi + 
      2359296*me^12*mi^4*Pi^4*Q*qi - 2359296*me^10*mi^6*Pi^4*Q*qi + 
      2359296*me^12*mi^2*Pi^4*Q^2*qi + 3538944*me^10*mi^4*Pi^4*Q^2*qi - 
      3538944*me^8*mi^4*Pi^4*Q^3*qi + 4718592*me^6*mi^6*Pi^4*Q^3*qi - 
      2359296*me^8*mi^2*Pi^4*Q^4*qi - 1179648*me^6*mi^4*Pi^4*Q^4*qi + 
      1179648*me^6*mi^2*Pi^4*Q^5*qi + 1179648*me^4*mi^4*Pi^4*Q^5*qi - 
      2359296*me^2*mi^6*Pi^4*Q^5*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
    (2654208*me^4*Pi^4*(me^2 - Q)^4*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*(me^14*mi^4*Pi^4*qi - me^12*mi^4*Pi^4*Q*qi + me^10*mi^6*Pi^4*Q*qi - 
      2*me^10*mi^4*Pi^4*Q^2*qi + 2*me^8*mi^4*Pi^4*Q^3*qi - 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^6*mi^4*Pi^4*Q^4*qi - 
      me^4*mi^4*Pi^4*Q^5*qi + me^2*mi^6*Pi^4*Q^5*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(9*me^4*Pi^4*(me^2 - Q)^4*Q*
     (me^4 - me^2*Q + mi^2*Q)) - 
   (8*(me^9*mi^2*Pi^4*Q*qi - 2*me^7*mi^2*Pi^4*Q^2*qi + 
      me^5*mi^4*Pi^4*Q^2*qi + me^5*mi^2*Pi^4*Q^3*qi - me^3*mi^4*Pi^4*Q^3*qi)*
     (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
      Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
      (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
      12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
      (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
      (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, 
        s] + (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
      (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] - 36*HPL[{w1minus, w1minus, w1minus}, r] + 
      12*HPL[{w1minus, w1minus, w3minus}, r] + 
      12*HPL[{w1minus, w3minus, w1minus}, r] - 
      12*HPL[{w1minus, w3plus, w1plus}, r] + 
      12*HPL[{w1plus, w1minus, w1plus}, r] - 
      12*HPL[{w1plus, w1minus, w1plus}, s] + 
      12*HPL[{w3minus, w1minus, w1minus}, r] + 
      6*HPL[{w3minus, w1plus, w1plus}, r] - 
      6*HPL[{w3minus, w1plus, w1plus}, s] - 
      6*HPL[{w3plus, w1minus, w1plus}, r] - 
      6*HPL[{w3plus, w1minus, w1plus}, s] - 
      12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
      (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
      (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
       Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
      24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
       Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
      24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
      24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
      12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
       PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
      12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(9*me^3*Pi^4*(me^2 - Q)^3*
     (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
   (((8*I)/9)*mi^2*Q*qi*((4*I)*Pi^2*HPL[{w1minus}, r] - 
      (4*I)*Pi^2*HPL[{w1minus}, s] - 12*Pi*HPL[{w1minus}, r]*
       HPL[{w1plus}, s] - I*Pi^2*HPL[{w3minus}, r] + 
      I*Pi^2*HPL[{w3minus}, s] + 12*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
      (12*I)*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
      (12*I)*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      12*Pi*HPL[{w1minus, w1plus}, s] - 12*Pi*HPL[{w1minus, w3plus}, r] + 
      12*Pi*HPL[{w1plus, w1minus}, r] - (12*I)*HPL[{w1minus}, r]*
       HPL[{w1plus, w1plus}, s] + 6*Pi*HPL[{w3minus, w1plus}, r] - 
      6*Pi*HPL[{w3minus, w1plus}, s] - 6*Pi*HPL[{w3plus, w1minus}, r] - 
      6*Pi*HPL[{w3plus, w1minus}, s] + (12*I)*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] - (36*I)*HPL[{w1minus, w1minus, w1minus}, 
        r] + (12*I)*HPL[{w1minus, w1minus, w3minus}, r] + 
      (12*I)*HPL[{w1minus, w1plus, w1plus}, s] + 
      (12*I)*HPL[{w1minus, w3minus, w1minus}, r] - 
      (12*I)*HPL[{w1minus, w3plus, w1plus}, r] + 
      (12*I)*HPL[{w1plus, w1minus, w1plus}, r] + 
      (12*I)*HPL[{w1plus, w1plus, w1minus}, r] + 
      (12*I)*HPL[{w3minus, w1minus, w1minus}, r] + 
      (6*I)*HPL[{w3minus, w1plus, w1plus}, r] - 
      (6*I)*HPL[{w3minus, w1plus, w1plus}, s] - 
      (6*I)*HPL[{w3plus, w1minus, w1plus}, r] - 
      (6*I)*HPL[{w3plus, w1minus, w1plus}, s] - 
      (12*I)*HPL[{w3plus, w1plus, w1minus}, r] + (24*I)*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] + 24*Pi*HPL[{w1plus}, r]*Log[2] - 
      24*Pi*HPL[{w1plus}, s]*Log[2] - (24*I)*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] - 12*Pi*HPL[{w3plus}, r]*Log[2] + 
      12*Pi*HPL[{w3plus}, s]*Log[2] - (48*I)*HPL[{w1minus, w1minus}, r]*
       Log[2] + (24*I)*HPL[{w1minus, w3minus}, r]*Log[2] + 
      (24*I)*HPL[{w1plus, w1plus}, r]*Log[2] - 
      (24*I)*HPL[{w1plus, w1plus}, s]*Log[2] + 
      (24*I)*HPL[{w3minus, w1minus}, r]*Log[2] - 
      (24*I)*HPL[{w3plus, w1plus}, r]*Log[2] + 
      (24*I)*HPL[{w3plus, w1plus}, s]*Log[2] - (24*I)*HPL[{w1minus}, r]*
       Log[2]^2 + (24*I)*HPL[{w1minus}, s]*Log[2]^2 + 
      (24*I)*HPL[{w3minus}, r]*Log[2]^2 - (24*I)*HPL[{w3minus}, s]*Log[2]^2 - 
      (12*I)*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + (12*I)*HPL[{w1minus}, s]*
       PolyLog[2, 1 - zi] + (12*I)*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
      (12*I)*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
    ((me^2 - Q)^2*(-1 + Q/me^2))) + 
 ((-294912*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi + 
    589824*me^8*mi^2*Pi^4*Q^2*qi - 1179648*me^6*mi^4*Pi^4*Q^2*qi - 
    294912*me^6*mi^2*Pi^4*Q^3*qi + 589824*me^4*mi^4*Pi^4*Q^3*qi)*
   (-3*Pi^2*HPL[{w1minus}, r] + 6*Pi^2*HPL[{w1plus}, r] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, r] + (12*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, r] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, r] + 2*HPL[{w1minus, w1plus, w1plus}, r] - 
    12*HPL[{w1plus, 0, w1plus}, r] - 8*HPL[{w1plus, w1minus, w1plus}, r] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    8*HPL[{w1plus, w1plus}, r]*Log[2] - 21*Zeta[3]))/
  (512*me^3*Pi^4*(432*me^9*Q - 864*me^7*mi^2*Q - 1296*me^7*Q^2 + 
    2592*me^5*mi^2*Q^2 + 1296*me^5*Q^3 - 2592*me^3*mi^2*Q^3 - 432*me^3*Q^4 + 
    864*me*mi^2*Q^4)) + 
 ((262144*me^5*mi^2*Pi^4*Q^2*qi - 65536*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 65536*me^3*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    6*Pi^2*HPL[{w1plus}, s] - (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (49152*me*Pi^4*(me^2 - Q)^4*Q) - 
 ((196608*me^5*mi^2*Pi^4*Q^2*qi - 32768*me^5*Pi^4*Q^3*qi - 
    262144*me^3*mi^2*Pi^4*Q^3*qi + 32768*me^3*Pi^4*Q^4*qi + 
    65536*me*mi^2*Pi^4*Q^4*qi)*(-2*Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + 6*Pi^2*HPL[{w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (24576*me*Pi^4*(me^2 - Q)^4*Q) - 
 (2*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
    me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
    2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
    3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
    2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(3*me^7*Pi^4*(me^2 - Q)^3*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 ((-2359296*me^14*mi^4*Pi^4*qi - 1179648*me^14*mi^2*Pi^4*Q*qi + 
    2359296*me^12*mi^4*Pi^4*Q*qi - 2359296*me^10*mi^6*Pi^4*Q*qi + 
    2359296*me^12*mi^2*Pi^4*Q^2*qi + 3538944*me^10*mi^4*Pi^4*Q^2*qi - 
    3538944*me^8*mi^4*Pi^4*Q^3*qi + 4718592*me^6*mi^6*Pi^4*Q^3*qi - 
    2359296*me^8*mi^2*Pi^4*Q^4*qi - 1179648*me^6*mi^4*Pi^4*Q^4*qi + 
    1179648*me^6*mi^2*Pi^4*Q^5*qi + 1179648*me^4*mi^4*Pi^4*Q^5*qi - 
    2359296*me^2*mi^6*Pi^4*Q^5*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(1769472*me^4*Pi^4*(me^2 - Q)^4*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (4*(me^14*mi^4*Pi^4*qi - me^12*mi^4*Pi^4*Q*qi + me^10*mi^6*Pi^4*Q*qi - 
    2*me^10*mi^4*Pi^4*Q^2*qi + 2*me^8*mi^4*Pi^4*Q^3*qi - 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^6*mi^4*Pi^4*Q^4*qi - me^4*mi^4*Pi^4*Q^5*qi + 
    me^2*mi^6*Pi^4*Q^5*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(3*me^4*Pi^4*(me^2 - Q)^4*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (((32*I)/3)*(me^2*mi^4*Q*qe - mi^6*Q*qe - mi^4*Q^2*qe)*
   (Pi^3 + (2*I)*Pi^2*HPL[{0}, r] + 
    I*Pi^2*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    2*Pi*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus}, r] - 
    I*Pi^2*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*Pi*HPL[{w1plus}, r]*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*Pi*HPL[{0, w1plus}, r] - (2*I)*HPL[{w1minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus, w1plus}, r] + 
    (2*I)*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*
     HPL[{w1plus, w1plus}, r] - 2*Pi*HPL[{w1plus, w1plus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] - (4*I)*HPL[{0}, r]*
     HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (2*I)*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] + 2*Pi*HPL[{w1plus, w2plus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] + (2*I)*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (4*I)*HPL[{0, w1plus, w1plus}, r] - (2*I)*HPL[{w1plus, w1plus, w1minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] + (2*I)*HPL[{w1plus, w1plus, w2minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] - (4*I)*HPL[{w1plus, w1plus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2] + (7*I)*Zeta[3]))/
  (me^2*(me^2 - Q)^3*(-1 + Q/me^2)) + 
 (2*(me^13*mi^4*Pi^4*qi + me^11*mi^4*Pi^4*Q*qi + me^9*mi^6*Pi^4*Q*qi - 
    me^11*mi^2*Pi^4*Q^2*qi - 2*me^9*mi^4*Pi^4*Q^2*qi + 
    2*me^7*mi^6*Pi^4*Q^2*qi + me^9*mi^2*Pi^4*Q^3*qi - 
    3*me^7*mi^4*Pi^4*Q^3*qi + me^7*mi^2*Pi^4*Q^4*qi + me^5*mi^4*Pi^4*Q^4*qi - 
    2*me^3*mi^6*Pi^4*Q^4*qi - me^5*mi^2*Pi^4*Q^5*qi + 
    2*me^3*mi^4*Pi^4*Q^5*qi - me*mi^6*Pi^4*Q^5*qi)*
   (-24*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)] - 6*Pi^2*HPL[{w1minus}, r] + 
    16*Pi^2*HPL[{w1minus}, s] + 12*Pi^2*HPL[{w1plus}, s] - 
    (48*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    22*Pi^2*HPL[{w4minus}, s] + (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w4plus}, s] + 2*Pi^2*HPL[{w5minus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w5plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w4minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w5minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (36*I)*Pi*HPL[{w1minus, w1plus}, s] + (24*I)*Pi*HPL[{w1plus, 0}, s] - 
    24*HPL[{w4minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w5minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    (36*I)*Pi*HPL[{w1plus, w1minus}, s] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] - (24*I)*Pi*HPL[{w4minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w4plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w4plus, w1plus}, s] - (24*I)*Pi*HPL[{w5minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w5plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w5plus, w1plus}, s] + 96*HPL[{0, w1plus, 0}, 
      (1 + 2*Sqrt[zi])^(-1)] - 48*HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    48*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    36*HPL[{w1minus, w1plus, w1plus}, s] - 24*HPL[{w1plus, 0, w1plus}, s] - 
    36*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    24*HPL[{w4minus, w1plus, w1plus}, s] + 
    24*HPL[{w4plus, w1minus, w1plus}, s] + 
    24*HPL[{w5minus, w1plus, w1plus}, s] + 
    24*HPL[{w5plus, w1minus, w1plus}, s] - 18*Pi^2*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w1minus}, s]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w4minus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w5minus}, s]*Log[2] - 
    96*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    96*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    24*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 96*HPL[{w1plus, w1plus}, s]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    48*HPL[{w4plus, w1plus}, s]*Log[2] - 48*HPL[{w5plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, s]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 + 
    24*HPL[{w4minus}, s]*Log[2]^2 + 24*HPL[{w5minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w4minus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w5minus}, s]*PolyLog[2, 1 - zi] + 84*Zeta[3]))/
  (9*me^7*Pi^4*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (16*(me^9*mi^2*Pi^4*Q*qi - 2*me^7*mi^2*Pi^4*Q^2*qi + me^5*mi^4*Pi^4*Q^2*qi + 
    me^5*mi^2*Pi^4*Q^3*qi - me^3*mi^4*Pi^4*Q^3*qi)*
   (-2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, s] - 
    (Pi^2*HPL[{w1minus}, r]*HPL[{w1minus}, s])/2 + 
    Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] + (2*I)*Pi*HPL[{w1plus}, r]*HPL[{-1, 1}, r^2] - 
    (2*I)*Pi*HPL[{w1plus}, s]*HPL[{-1, 1}, r^2] + (4*I)*Pi*HPL[{w1plus}, s]*
     HPL[{0, w1minus}, r] + (4*Pi^2*HPL[{w1minus, w1minus}, r])/3 - 
    (3*I)*Pi*HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (Pi^2*HPL[{w1minus, w1minus}, s])/3 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w1minus}, s] - Pi^2*HPL[{w1minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    Pi^2*HPL[{w1minus, w2minus}, r] + (Pi^2*HPL[{w1minus, w3minus}, r])/12 - 
    (Pi^2*HPL[{w1minus, w3minus}, s])/12 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w3minus}, s] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w3plus}, s] - (11*Pi^2*HPL[{w1minus, w4minus}, r])/6 + 
    (11*Pi^2*HPL[{w1minus, w4minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w4minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w4plus}, s] + (Pi^2*HPL[{w1minus, w5minus}, r])/6 - 
    (Pi^2*HPL[{w1minus, w5minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w5minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w5plus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, 0}, s] - 2*HPL[{w1minus, w4minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w4minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w5minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] - 2*HPL[{w1minus, w5minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] - Pi^2*HPL[{w1plus, w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w1minus}, s] + 
    (2*Pi^2*HPL[{w1plus, w1plus}, r])/3 - (2*Pi^2*HPL[{w1plus, w1plus}, s])/
     3 + 2*HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w2minus}, s] + 
    2*HPL[{w1plus, w1minus}, r]*HPL[{w1plus, w2plus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w3minus}, s] + 
    (Pi^2*HPL[{w1plus, w3plus}, r])/12 - (Pi^2*HPL[{w1plus, w3plus}, s])/12 + 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w3plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w4minus}, s] - 
    (11*Pi^2*HPL[{w1plus, w4plus}, r])/6 - 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w4plus}, r] + (11*Pi^2*HPL[{w1plus, w4plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w4plus}, s] + 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w4plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w5minus}, s] + 
    (Pi^2*HPL[{w1plus, w5plus}, r])/6 + 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w5plus}, r] - (Pi^2*HPL[{w1plus, w5plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w5plus}, s] - 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w5plus}, s] - 
    Pi^2*HPL[{w2minus, w1minus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (4*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    (4*I)*Pi*HPL[{0, w1plus, w1minus}, r] - 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, s]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    I*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1minus, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w4plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w5plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w5minus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w3plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w4plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w5plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5plus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (2*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus, 0}, s] - 
    (3*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    3*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    I*Pi*HPL[{w1plus, w1minus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w5minus}, r] - 
    2*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, r] - 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w3minus, w1plus}, s] + 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w4minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w5minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1minus, w1minus}, r] - 
    3*HPL[{w1minus, w1minus, w1minus, w3minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w4minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w5minus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, s] - 
    HPL[{w1minus, w1minus, w1plus, w3plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w4plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w5plus}, r] - 
    2*HPL[{w1minus, w1minus, w3minus, w1minus}, r] + 
    2*HPL[{w1minus, w1minus, w3plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w4minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w4plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w5minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w5plus, w1plus}, r] + 
    2*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    HPL[{w1minus, w1plus, w1minus, w3plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w4plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w5plus}, r] + 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w3minus, w1plus}, r] - 
    HPL[{w1minus, w1plus, w3plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w4minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w4plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w5minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w5plus, w1minus}, r] + 
    2*HPL[{w1minus, w2minus, w1plus, w1plus}, r] - 
    HPL[{w1minus, w3minus, w1minus, w1minus}, r] - 
    HPL[{w1minus, w3minus, w1plus, w1plus}, r]/2 + 
    HPL[{w1minus, w3minus, w1plus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, r]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w4minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w5minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    HPL[{w1plus, w1minus, w1minus, w1plus}, r] + 
    3*HPL[{w1plus, w1minus, w1minus, w1plus}, s] - 
    HPL[{w1plus, w1minus, w1minus, w3plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w4plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w5plus}, r] + 
    3*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    2*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w3minus, w1plus}, r] - 
    HPL[{w1plus, w1minus, w3plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w4minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w4plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w5minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w5plus, w1minus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    2*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    HPL[{w1plus, w1plus, w1plus, w1plus}, r] + 
    HPL[{w1plus, w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    2*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, r]/2 + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, s]/2 + 
    HPL[{w1plus, w3minus, w1plus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1minus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1plus, w1plus}, r]/2 + 
    HPL[{w1plus, w3plus, w1plus, w1plus}, s]/2 - 
    2*HPL[{w1plus, w4minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w4minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w4plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w5plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    (3*Pi^2*HPL[{w1minus}, r]*Log[2])/2 + (3*Pi^2*HPL[{w1minus}, s]*Log[2])/
     2 + (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, r]*Log[2] - 
    (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, s]*Log[2] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] - 
    2*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w1minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] + 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w3minus}, s]*Log[2] - I*Pi*HPL[{w1minus, w3plus}, r]*
     Log[2] + I*Pi*HPL[{w1minus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4minus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1plus, w1minus}, r]*Log[2] - 4*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 4*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - I*Pi*HPL[{w1plus, w3minus}, r]*
     Log[2] + I*Pi*HPL[{w1plus, w3minus}, s]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5plus}, s]*Log[2] - 
    6*HPL[{w1minus, w1minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w1minus, w3minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w4minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w5minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1minus, w1plus, w1plus}, s]*Log[2] - 
    2*HPL[{w1minus, w1plus, w3plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w4plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w5plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3minus, w1minus}, r]*Log[2] + 
    2*HPL[{w1minus, w3plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w4minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w4plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w4plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w5minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w5plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w5plus, w1plus}, s]*Log[2] + 
    4*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 4*HPL[{w1plus, 0, w1plus}, s]*
     Log[2] + 6*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    6*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w1minus, w3plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w4plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w5plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    4*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] + 
    2*HPL[{w1plus, w3minus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w3minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w3plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w4minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w4minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w4plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w5minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w5minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w5plus, w1minus}, r]*Log[2] - 
    4*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1minus}, r]*
     Log[2]^2 + 2*HPL[{w1minus, w1minus}, s]*Log[2]^2 - 
    2*HPL[{w1minus, w3minus}, r]*Log[2]^2 + 2*HPL[{w1minus, w3minus}, s]*
     Log[2]^2 + 2*HPL[{w1minus, w4minus}, r]*Log[2]^2 - 
    2*HPL[{w1minus, w4minus}, s]*Log[2]^2 + 2*HPL[{w1minus, w5minus}, r]*
     Log[2]^2 - 2*HPL[{w1minus, w5minus}, s]*Log[2]^2 - 
    4*HPL[{w1plus, w1plus}, r]*Log[2]^2 + 4*HPL[{w1plus, w1plus}, s]*
     Log[2]^2 - 2*HPL[{w1plus, w3plus}, r]*Log[2]^2 + 
    2*HPL[{w1plus, w3plus}, s]*Log[2]^2 + 2*HPL[{w1plus, w4plus}, r]*
     Log[2]^2 - 2*HPL[{w1plus, w4plus}, s]*Log[2]^2 + 
    2*HPL[{w1plus, w5plus}, r]*Log[2]^2 - 2*HPL[{w1plus, w5plus}, s]*
     Log[2]^2 - HPL[{w1minus, w1minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w1minus}, s]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w3minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w3minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w4minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w4minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w5minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w5minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w1plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w1plus}, s]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w3plus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w3plus}, s]*PolyLog[2, 1 - zi] + HPL[{w1plus, w4plus}, r]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w4plus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w5plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w5plus}, s]*
     PolyLog[2, 1 - zi] + 7*HPL[{w1minus}, r]*Zeta[3] - 
    7*HPL[{w1minus}, s]*Zeta[3]))/(3*me^3*Pi^4*(me^2 - Q)^3*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*me^5*mi^2*Pi^4*Q*qi + 131072*me^3*mi^2*Pi^4*Q^2*qi)*
   (6*Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 2*Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (8*I)*Pi*HPL[{w1plus}, s]*HPL[{0, w1minus}, r] - 
    3*Pi^2*HPL[{w1minus, w1minus}, r] - (10*I)*Pi*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 3*Pi^2*HPL[{w1minus, w1minus}, s] - 
    6*Pi^2*HPL[{w1minus, w1plus}, s] - 2*Pi^2*HPL[{w1minus, w2minus}, r] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, 0}, s] - 
    6*Pi^2*HPL[{w1plus, w1minus}, s] + (10*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w1minus}, s] + 6*HPL[{w1minus, w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w2minus}, s] + 4*HPL[{w1plus, w1minus}, r]*
     HPL[{w1plus, w2plus}, s] - 2*Pi^2*HPL[{w2minus, w1minus}, s] + 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus, w1plus}, s] + 
    (8*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{0, w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w1plus}, r] + 
    (6*I)*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w1plus, 0}, s] + 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (12*I)*Pi*HPL[{w1plus, w1minus, 0}, s] + 
    (4*I)*Pi*HPL[{w1plus, w1minus, w1minus}, r] - 
    (14*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    10*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1plus, w1plus}, s] + 
    12*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    4*HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    4*HPL[{w1minus, w2minus, w1plus, w1plus}, r] + 
    12*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    12*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    14*HPL[{w1plus, w1minus, w1minus, w1plus}, s] + 
    8*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    4*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    4*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    8*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    4*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    4*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    4*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*HPL[{w1minus}, r]*Log[2] + 6*Pi^2*HPL[{w1minus}, s]*Log[2] + 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s]*Log[2] - 8*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 8*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - 4*HPL[{w1minus, w1plus, w1plus}, r]*
     Log[2] + 24*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 
    24*HPL[{w1plus, 0, w1plus}, s]*Log[2] + 
    16*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    20*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w1plus, w1minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    16*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    8*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    8*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] - 
    8*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 12*HPL[{w1plus, w1plus}, r]*
     Log[2]^2 + 12*HPL[{w1plus, w1plus}, s]*Log[2]^2 - 
    21*HPL[{w1minus}, r]*Zeta[3] + 21*HPL[{w1minus}, s]*Zeta[3]))/
  (1024*me^3*Pi^4*(1 - Q/me^2)*(-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 
    48*Q^3))


==> supplemented/F91_HPL.dat <==
(-208*qe)/729 - ((16*I)/243)*Pi*qe + (4*Pi^2*qe)/81 + 
 (340*me^6*qe)/(81*(me^2 - Q)^3) - (448*me^4*mi^2*qe)/(243*(me^2 - Q)^3) + 
 (176*me^2*mi^4*qe)/(27*(me^2 - Q)^3) + (((52*I)/243)*me^6*Pi*qe)/
  (me^2 - Q)^3 + (((128*I)/81)*me^4*mi^2*Pi*qe)/(me^2 - Q)^3 + 
 (((64*I)/27)*me^2*mi^4*Pi*qe)/(me^2 - Q)^3 - 
 (16*me^6*Pi^2*qe)/(243*(me^2 - Q)^3) + (32*me^2*qe)/(81*Q) - 
 (352*me^8*qe)/(243*(me^2 - Q)^3*Q) - (340*me^4*Q*qe)/(81*(me^2 - Q)^3) + 
 (1580*me^2*mi^2*Q*qe)/(243*(me^2 - Q)^3) - (8*mi^4*Q*qe)/(me^2 - Q)^3 - 
 (((20*I)/27)*me^4*Pi*Q*qe)/(me^2 - Q)^3 + (((248*I)/81)*me^2*mi^2*Pi*Q*qe)/
  (me^2 - Q)^3 + (((32*I)/27)*mi^4*Pi*Q*qe)/(me^2 - Q)^3 + 
 (16*me^4*Pi^2*Q*qe)/(81*(me^2 - Q)^3) + (352*me^2*Q^2*qe)/
  (243*(me^2 - Q)^3) - (1132*mi^2*Q^2*qe)/(243*(me^2 - Q)^3) + 
 (40*mi^4*Q^2*qe)/(27*me^2*(me^2 - Q)^3) + (((68*I)/81)*me^2*Pi*Q^2*qe)/
  (me^2 - Q)^3 - (((376*I)/81)*mi^2*Pi*Q^2*qe)/(me^2 - Q)^3 - 
 (16*me^2*Pi^2*Q^2*qe)/(81*(me^2 - Q)^3) - (((76*I)/243)*Pi*Q^3*qe)/
  (me^2 - Q)^3 + (16*Pi^2*Q^3*qe)/(243*(me^2 - Q)^3) - 
 (256*me^4*Sqrt[Q/me^2]*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*qe)/
  (243*Q^2*Sqrt[4 - Q/me^2]) - (104*qi)/9 - (2*Pi^2*qi)/27 + 
 (22*me^6*qi)/(9*(me^2 - Q)^3) - (368*me^4*mi^2*qi)/(9*(me^2 - Q)^3) + 
 (2*me^6*Pi^2*qi)/(27*(me^2 - Q)^3) + (5312*mi^2*qi)/(27*Q) + 
 (32*massscheme*mi^2*qi)/(3*Q) - (64*mi^2*qi)/(9*(-1 + Sqrt[1 - (4*mi^2)/Q])*
   Sqrt[1 - (4*mi^2)/Q]*Q) + (32*me^6*mi^2*qi)/(3*(me^2 - Q)^3*Q) - 
 (65*me^4*Q*qi)/(9*(me^2 - Q)^3) + (388*me^2*mi^2*Q*qi)/(9*(me^2 - Q)^3) - 
 (2*me^4*Pi^2*Q*qi)/(9*(me^2 - Q)^3) - (256*Q*qi)/(9*(4*mi^2 - Q)) + 
 (46*me^2*Q^2*qi)/(9*(me^2 - Q)^3) - (116*mi^2*Q^2*qi)/(9*(me^2 - Q)^3) + 
 (2*me^2*Pi^2*Q^2*qi)/(9*(me^2 - Q)^3) - (Q^3*qi)/(3*(me^2 - Q)^3) - 
 (2*Pi^2*Q^3*qi)/(27*(me^2 - Q)^3) + 
 (1024*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (27*Q*(4 - Q/mi^2)^(3/2)) + (3328*qi)/(27*(4 - Q/mi^2)) - 
 (1024*mi^2*qi)/(27*Q*(4 - Q/mi^2)) - 
 (1024*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + 
 (4096*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (27*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (2048*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (27*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (256*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*qi)/
  (27*Q^2*Sqrt[4 - Q/mi^2]) + (256*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*
   qi)/(9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*
   Sqrt[4 - Q/mi^2]) + (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) + 
 (16*me^10*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (88*me^8*mi^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (16*me^6*mi^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*me^10*Pi^2*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^8*mi^2*Pi^2*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^10*mi^2*qi)/((me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (2*me^10*mi^2*Pi^2*qi)/(27*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (151*me^8*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (302*me^6*mi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (64*me^4*mi^4*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^8*Pi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (10*me^6*mi^2*Pi^2*Q*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*me^4*mi^4*Pi^2*Q*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (247*me^6*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (247*me^4*mi^2*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (62*me^2*mi^4*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (14*me^6*Pi^2*Q^2*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (14*me^4*mi^2*Pi^2*Q^2*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*me^2*mi^4*Pi^2*Q^2*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (233*me^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (226*me^2*mi^2*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (82*mi^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^4*Pi^2*Q^3*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^2*mi^2*Pi^2*Q^3*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*mi^4*Pi^2*Q^3*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (89*me^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (89*mi^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (2*me^2*Pi^2*Q^4*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*mi^2*Pi^2*Q^4*qi)/(27*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[(4*Q)/mi^2 - Q^2/mi^4]*qi)/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi)/(9*(-4*mi^2 + Q)*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^2*qi)/(9*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi)/(9*(-4*mi^2 + Q)*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[(4*Q)/mi^2 - Q^2/mi^4]*qi)/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (61*(524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
    393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
    4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
    3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
    4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
    2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
    2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
    458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
    458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
    2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
    5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
    11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
    2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
    15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
    6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
    2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
    1376256*me^2*mi^2*Pi^4*Q^5*qi))/(3981312*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (2233*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi))/(23887872*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (EulerGamma^2*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi))/(331776*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((2*EulerGamma^2 + Pi^2/6)*(65536*me^12*Pi^4*Q*qe - 
    262144*me^10*Pi^4*Q^2*qe + 65536*me^8*mi^2*Pi^4*Q^2*qe + 
    393216*me^8*Pi^4*Q^3*qe - 196608*me^6*mi^2*Pi^4*Q^3*qe - 
    262144*me^6*Pi^4*Q^4*qe + 196608*me^4*mi^2*Pi^4*Q^4*qe + 
    65536*me^4*Pi^4*Q^5*qe - 65536*me^2*mi^2*Pi^4*Q^5*qe - 
    294912*me^12*mi^2*Pi^4*qi - 589824*me^12*Pi^4*Q*qi + 
    589824*me^10*mi^2*Pi^4*Q*qi + 1769472*me^10*Pi^4*Q^2*qi - 
    1474560*me^8*mi^2*Pi^4*Q^2*qi + 294912*me^6*mi^4*Pi^4*Q^2*qi - 
    2064384*me^8*Pi^4*Q^3*qi + 2064384*me^6*mi^2*Pi^4*Q^3*qi - 
    589824*me^4*mi^4*Pi^4*Q^3*qi + 1179648*me^6*Pi^4*Q^4*qi - 
    1179648*me^4*mi^2*Pi^4*Q^4*qi + 294912*me^2*mi^4*Pi^4*Q^4*qi - 
    294912*me^4*Pi^4*Q^5*qi + 294912*me^2*mi^2*Pi^4*Q^5*qi))/
  (663552*me^2*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (-3407872*me^14*Pi^4*qe + 15269888*me^12*Pi^4*Q*qe - 
   5570560*me^10*mi^2*Pi^4*Q*qe + 8519680*me^8*mi^4*Pi^4*Q*qe - 
   26607616*me^10*Pi^4*Q^2*qe + 16908288*me^8*mi^2*Pi^4*Q^2*qe - 
   21430272*me^6*mi^4*Pi^4*Q^2*qe + 8519680*me^4*mi^6*Pi^4*Q^2*qe + 
   22478848*me^8*Pi^4*Q^3*qe - 18350080*me^6*mi^2*Pi^4*Q^3*qe + 
   15859712*me^4*mi^4*Pi^4*Q^3*qe - 10747904*me^2*mi^6*Pi^4*Q^3*qe - 
   9175040*me^6*Pi^4*Q^4*qe + 8454144*me^4*mi^2*Pi^4*Q^4*qe - 
   2949120*me^2*mi^4*Pi^4*Q^4*qe + 2228224*mi^6*Pi^4*Q^4*qe + 
   1441792*me^4*Pi^4*Q^5*qe - 1441792*me^2*mi^2*Pi^4*Q^5*qe - 
   7421952*me^12*mi^2*Pi^4*qi - 9682944*me^12*Pi^4*Q*qi + 
   13615104*me^10*mi^2*Pi^4*Q*qi - 2457600*me^8*mi^4*Pi^4*Q*qi + 
   23396352*me^10*Pi^4*Q^2*qi - 30326784*me^8*mi^2*Pi^4*Q^2*qi + 
   6193152*me^6*mi^4*Pi^4*Q^2*qi - 20004864*me^8*Pi^4*Q^3*qi + 
   32980992*me^6*mi^2*Pi^4*Q^3*qi - 14450688*me^4*mi^4*Pi^4*Q^3*qi + 
   8552448*me^6*Pi^4*Q^4*qi - 11108352*me^4*mi^2*Pi^4*Q^4*qi + 
   4816896*me^2*mi^4*Pi^4*Q^4*qi - 2260992*me^4*Pi^4*Q^5*qi + 
   2260992*me^2*mi^2*Pi^4*Q^5*qi)/(663552*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (((-31*(-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
       524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
       131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
       2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
       196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
       1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
       655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe))/(1296*(me^2 - Q)^3) + 
    (98304*me^8*Pi^4*Q*qe - 589824*me^6*mi^2*Pi^4*Q*qe + 
      2883584*me^4*mi^4*Pi^4*Q*qe - 8388608*me^2*mi^6*Pi^4*Q*qe - 
      360448*me^6*Pi^4*Q^2*qe + 3276800*me^4*mi^2*Pi^4*Q^2*qe - 
      9568256*me^2*mi^4*Pi^4*Q^2*qe - 2621440*mi^6*Pi^4*Q^2*qe + 
      491520*me^4*Pi^4*Q^3*qe - 4784128*me^2*mi^2*Pi^4*Q^3*qe + 
      6684672*mi^4*Pi^4*Q^3*qe - 294912*me^2*Pi^4*Q^4*qe + 
      2097152*mi^2*Pi^4*Q^4*qe + 65536*Pi^4*Q^5*qe)/
     (-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3))*
   ((-I)*Pi + HPL[{w1plus}, r]))/(1536*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q) - 
 (((-43*(32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
       524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
       131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
       2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
       196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
       1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
       655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe))/
     (1296*me^2*(me^2 - Q)^3*Q) + (-196608*me^10*Pi^4*Q*qe + 
      1900544*me^8*mi^2*Pi^4*Q*qe - 6553600*me^6*mi^4*Pi^4*Q*qe + 
      8388608*me^4*mi^6*Pi^4*Q*qe + 688128*me^8*Pi^4*Q^2*qe - 
      5144576*me^6*mi^2*Pi^4*Q^2*qe + 13565952*me^4*mi^4*Pi^4*Q^2*qe + 
      8126464*me^2*mi^6*Pi^4*Q^2*qe - 917504*me^6*Pi^4*Q^3*qe + 
      6651904*me^4*mi^2*Pi^4*Q^3*qe - 5832704*me^2*mi^4*Pi^4*Q^3*qe - 
      786432*mi^6*Pi^4*Q^3*qe + 557056*me^4*Pi^4*Q^4*qe - 
      3407872*me^2*mi^2*Pi^4*Q^4*qe - 131072*me^2*Pi^4*Q^5*qe - 
      589824*me^10*mi^2*Pi^4*qi + 2359296*me^8*mi^4*Pi^4*qi + 
      294912*me^10*Pi^4*Q*qi - 884736*me^8*mi^2*Pi^4*Q*qi - 
      1179648*me^6*mi^4*Pi^4*Q*qi - 589824*me^8*Pi^4*Q^2*qi + 
      2654208*me^6*mi^2*Pi^4*Q^2*qi - 1179648*me^4*mi^4*Pi^4*Q^2*qi + 
      294912*me^6*Pi^4*Q^3*qi - 1179648*me^4*mi^2*Pi^4*Q^3*qi)/
     (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4))*
   ((-I)*Pi + HPL[{w1plus}, r]))/(1536*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
 (EulerGamma^2*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((12*EulerGamma^2 - Pi^2)*
   (262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(884736*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-1769472*me^10*mi^4*Pi^4*qi + 638976*me^10*mi^2*Pi^4*Q*qi + 
    7602176*me^8*mi^4*Pi^4*Q*qi - 2621440*me^6*mi^6*Pi^4*Q*qi - 
    49152*me^10*Pi^4*Q^2*qi - 589824*me^8*mi^2*Pi^4*Q^2*qi - 
    8650752*me^6*mi^4*Pi^4*Q^2*qi + 5832704*me^4*mi^6*Pi^4*Q^2*qi - 
    327680*me^8*Pi^4*Q^3*qi - 2457600*me^6*mi^2*Pi^4*Q^3*qi + 
    4964352*me^4*mi^4*Pi^4*Q^3*qi - 3670016*me^2*mi^6*Pi^4*Q^3*qi + 
    1196032*me^6*Pi^4*Q^4*qi + 3244032*me^4*mi^2*Pi^4*Q^4*qi - 
    3604480*me^2*mi^4*Pi^4*Q^4*qi + 1245184*mi^6*Pi^4*Q^4*qi - 
    1212416*me^4*Pi^4*Q^5*qi - 442368*me^2*mi^2*Pi^4*Q^5*qi + 
    1261568*mi^4*Pi^4*Q^5*qi + 393216*me^2*Pi^4*Q^6*qi - 
    393216*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
  (73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((-589824*me^10*mi^4*Pi^4*qi - 1556480*me^10*mi^2*Pi^4*Q*qi + 
    524288*me^8*mi^4*Pi^4*Q*qi + 262144*me^6*mi^6*Pi^4*Q*qi + 
    425984*me^10*Pi^4*Q^2*qi + 4784128*me^8*mi^2*Pi^4*Q^2*qi - 
    3276800*me^6*mi^4*Pi^4*Q^2*qi - 65536*me^4*mi^6*Pi^4*Q^2*qi - 
    1228800*me^8*Pi^4*Q^3*qi - 4440064*me^6*mi^2*Pi^4*Q^3*qi + 
    5390336*me^4*mi^4*Pi^4*Q^3*qi - 1572864*me^2*mi^6*Pi^4*Q^3*qi + 
    1310720*me^6*Pi^4*Q^4*qi + 1212416*me^4*mi^2*Pi^4*Q^4*qi - 
    2228224*me^2*mi^4*Pi^4*Q^4*qi + 589824*mi^6*Pi^4*Q^4*qi - 
    638976*me^4*Pi^4*Q^5*qi + 131072*me^2*mi^2*Pi^4*Q^5*qi + 
    376832*mi^4*Pi^4*Q^5*qi + 131072*me^2*Pi^4*Q^6*qi - 
    131072*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
  (73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (19*(131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
    262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
    720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
    131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
    753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
    262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
    131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
    98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 32768*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s]))/(147456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 (19*(393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s]))/(147456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + (64*qi*((-I)*Pi + HPL[{w1plus}, s]))/
  (9*Sqrt[1 - (4*mi^2)/Q]) + 
 ((-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (3888*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (3888*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (13*(262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(147456*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - 
 ((-1310720*me^6*mi^4*Pi^4*Q*qi - 720896*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 262144*me^6*Pi^4*Q^3*qi + 
    327680*me^4*mi^2*Pi^4*Q^3*qi - 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(73728*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - (115*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
    65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
    65536*me^4*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (294912*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
 (EulerGamma^2*(262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(36864*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((12*EulerGamma^2 - Pi^2)*
   (262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(442368*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 (((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi))/
     (432*Q) + (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 
      376832*Pi^4*Q^2*qi)/(72*Q))*((-I)*Pi + HPL[{w1plus}, s]))/
  (192*Pi^4*Q*Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) - 
 (((-61*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (64*(me^2 - Q)^4) - (-2097152*me^4*mi^4*Pi^4*Q*qi - 
      524288*me^4*mi^2*Pi^4*Q^2*qi + 786432*me^2*mi^4*Pi^4*Q^2*qi + 
      262144*me^4*Pi^4*Q^3*qi + 65536*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*mi^4*Pi^4*Q^3*qi - 65536*me^2*Pi^4*Q^4*qi + 
      65536*mi^2*Pi^4*Q^4*qi)/(48*(me^2 - Q)^4) - 
    (17*(262144*me^4*mi^4*Pi^4*Q*qi - 851968*me^4*mi^2*Pi^4*Q^2*qi - 
       262144*me^2*mi^4*Pi^4*Q^2*qi + 196608*me^4*Pi^4*Q^3*qi + 
       1114112*me^2*mi^2*Pi^4*Q^3*qi - 262144*me^2*Pi^4*Q^4*qi - 
       262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi))/(96*(me^2 - Q)^4))*
   ((-I)*Pi + HPL[{w1plus}, s]))/(1536*Pi^4*Q*
   Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (5184*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 65536*mi^2*Pi^4*Q^2*qi + 
    20480*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (3456*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
 ((-1179648*me^10*Pi^4*qe + 3571712*me^8*Pi^4*Q*qe - 
    1572864*me^6*mi^2*Pi^4*Q*qe + 3145728*me^4*mi^4*Pi^4*Q*qe - 
    3768320*me^6*Pi^4*Q^2*qe + 11272192*me^4*mi^2*Pi^4*Q^2*qe + 
    786432*me^2*mi^4*Pi^4*Q^2*qe + 671744*me^4*Pi^4*Q^3*qe - 
    5734400*me^2*mi^2*Pi^4*Q^3*qe - 393216*mi^4*Pi^4*Q^3*qe + 
    540672*me^2*Pi^4*Q^4*qe + 753664*mi^2*Pi^4*Q^4*qe - 131072*Pi^4*Q^5*qe)*
   (I*Pi - HPL[{w1plus}, s1]))/(1536*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
   (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) - 
 (43*(262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*(I*Pi - HPL[{w1plus}, s1]))/
  (1990656*Pi^4*Sqrt[1 - (4*me^2)/Q]*(me^2 - Q)^3*Q^2) - 
 (43*(-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
    589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
    294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
  (3981312*me^4*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^3*Q^2) - 
 ((65536*me^10*mi^2*Pi^4*Q^2*qe - 3014656*me^8*mi^4*Pi^4*Q^2*qe + 
    12058624*me^6*mi^6*Pi^4*Q^2*qe - 12582912*me^4*mi^8*Pi^4*Q^2*qe + 
    32768*me^10*Pi^4*Q^3*qe - 851968*me^8*mi^2*Pi^4*Q^3*qe + 
    6160384*me^6*mi^4*Pi^4*Q^3*qe - 8781824*me^4*mi^6*Pi^4*Q^3*qe - 
    786432*me^2*mi^8*Pi^4*Q^3*qe - 98304*me^8*Pi^4*Q^4*qe + 
    1572864*me^6*mi^2*Pi^4*Q^4*qe - 4456448*me^4*mi^4*Pi^4*Q^4*qe + 
    3801088*me^2*mi^6*Pi^4*Q^4*qe - 786432*mi^8*Pi^4*Q^4*qe + 
    98304*me^6*Pi^4*Q^5*qe - 851968*me^4*mi^2*Pi^4*Q^5*qe + 
    1310720*me^2*mi^4*Pi^4*Q^5*qe - 32768*me^4*Pi^4*Q^6*qe + 
    65536*me^2*mi^2*Pi^4*Q^6*qe - 1769472*me^12*mi^4*Pi^4*qi - 
    442368*me^12*mi^2*Pi^4*Q*qi + 8552448*me^10*mi^4*Pi^4*Q*qi + 
    2359296*me^8*mi^6*Pi^4*Q*qi + 147456*me^12*Pi^4*Q^2*qi + 
    2850816*me^10*mi^2*Pi^4*Q^2*qi - 11894784*me^8*mi^4*Pi^4*Q^2*qi - 
    1179648*me^6*mi^6*Pi^4*Q^2*qi - 589824*me^10*Pi^4*Q^3*qi - 
    4669440*me^8*mi^2*Pi^4*Q^3*qi + 6094848*me^6*mi^4*Pi^4*Q^3*qi - 
    1179648*me^4*mi^6*Pi^4*Q^3*qi + 737280*me^8*Pi^4*Q^4*qi + 
    2555904*me^6*mi^2*Pi^4*Q^4*qi - 983040*me^4*mi^4*Pi^4*Q^4*qi - 
    294912*me^6*Pi^4*Q^5*qi - 294912*me^4*mi^2*Pi^4*Q^5*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
  (1536*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
    2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 432*me^4*Q^5 + 
    864*me^2*mi^2*Q^5)) - 
 ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
    524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
    131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
    2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
    196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
    1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
    655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 2*HPL[{w1plus, w1plus}, r]))/
  (3072*me^2*Pi^4*(-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 
    216*me^2*Q^4)) - ((1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 
    589824*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
    2*HPL[{w1plus, w1plus}, s]))/(27648*Pi^4*Q^2) - 
 (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (165888*Pi^4*Q^2) + 
 (17*(196608*me^4*mi^2*Pi^4*Q^2*qi - 32768*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 32768*me^2*Pi^4*Q^4*qi + 
    65536*mi^2*Pi^4*Q^4*qi)*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
    2*HPL[{w1plus, w1plus}, s]))/(147456*Pi^4*(me^2 - Q)^4*Q) + 
 ((65536*me^4*mi^4*Pi^4*Q*qi - 524288*me^4*mi^2*Pi^4*Q^2*qi + 
    32768*me^4*Pi^4*Q^3*qi + 753664*me^2*mi^2*Pi^4*Q^3*qi - 
    65536*mi^4*Pi^4*Q^3*qi - 229376*mi^2*Pi^4*Q^4*qi - 32768*Pi^4*Q^5*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (73728*Pi^4*(me^2 - Q)^4*Q) - 
 (13*(-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
    65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
    32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
   ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
    HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
  (73728*me^2*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^2*Q^2*(1 - Q/me^2)) - 
 ((-65536*me^8*mi^4*Pi^4*qi - 16384*me^8*mi^2*Pi^4*Q*qi + 
    294912*me^6*mi^4*Pi^4*Q*qi + 16384*me^8*Pi^4*Q^2*qi + 
    65536*me^6*mi^2*Pi^4*Q^2*qi - 425984*me^4*mi^4*Pi^4*Q^2*qi + 
    524288*me^2*mi^6*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    98304*me^4*mi^2*Pi^4*Q^3*qi + 327680*me^2*mi^4*Pi^4*Q^3*qi - 
    131072*mi^6*Pi^4*Q^3*qi + 81920*me^4*Pi^4*Q^4*qi - 
    16384*me^2*mi^2*Pi^4*Q^4*qi - 229376*mi^4*Pi^4*Q^4*qi - 
    32768*me^2*Pi^4*Q^5*qi + 65536*mi^2*Pi^4*Q^5*qi)*
   ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
    HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
  (1536*me^2*Pi^4*(1 - Q/me^2)*(24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 
    48*me^4*Q^3 + 96*me^2*mi^2*Q^3 + 24*me^2*Q^4 - 48*mi^2*Q^4)) + 
 ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
  (27648*Pi^4*Q^2) - 
 (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
      851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
      196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi)/
     (48*(me^2 - Q)^4))*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
    2*HPL[{w1plus, w1plus}, s]))/(3072*Pi^4*Q) - 
 (8*mi*(1 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
    me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{0}, Sqrt[zi]] + 
    (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 
    4*HPL[{0, w1plus, 0}, Sqrt[zi]] + HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (9*me^5*Pi^4*(me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 (8*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + me^10*mi^6*Pi^4*Q^2*qi - 
    2*me^10*mi^4*Pi^4*Q^3*qi + 2*me^8*mi^4*Pi^4*Q^4*qi - 
    2*me^6*mi^6*Pi^4*Q^4*qi + me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + 
    me^2*mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{0}, Sqrt[zi]] + 
    (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 
    4*HPL[{0, w1plus, 0}, Sqrt[zi]] + HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (9*me^3*mi*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
    524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
    131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
    2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
    196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
    1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
    655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(3072*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q*
   (-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) + 
 ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
    524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
    131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
    2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
    196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
    1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
    655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(3072*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4)) + 
 (61*(1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
    1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
    2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
    1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
    589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
    589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
    2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
    1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
    589824*mi^4*Pi^4*Q^7*qi)*(2*HPL[{w1plus, w1minus}, r] + 
    4*HPL[{w1plus}, r]*Log[2]))/(7962624*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((-458752*me^14*Pi^4*Q^2*qe + 2097152*me^12*mi^2*Pi^4*Q^2*qe - 
    2621440*me^10*mi^4*Pi^4*Q^2*qe + 6291456*me^8*mi^6*Pi^4*Q^2*qe + 
    2097152*me^12*Pi^4*Q^3*qe - 15269888*me^10*mi^2*Pi^4*Q^3*qe + 
    28573696*me^8*mi^4*Pi^4*Q^3*qe - 5767168*me^6*mi^6*Pi^4*Q^3*qe + 
    6291456*me^4*mi^8*Pi^4*Q^3*qe - 3014656*me^10*Pi^4*Q^4*qe + 
    23003136*me^8*mi^2*Pi^4*Q^4*qe - 49152000*me^6*mi^4*Pi^4*Q^4*qe + 
    20709376*me^4*mi^6*Pi^4*Q^4*qe + 3145728*me^2*mi^8*Pi^4*Q^4*qe + 
    1769472*me^8*Pi^4*Q^5*qe - 11993088*me^6*mi^2*Pi^4*Q^5*qe + 
    22806528*me^4*mi^4*Pi^4*Q^5*qe - 12582912*me^2*mi^6*Pi^4*Q^5*qe - 
    393216*me^6*Pi^4*Q^6*qe + 2359296*me^4*mi^2*Pi^4*Q^6*qe - 
    3538944*me^2*mi^4*Pi^4*Q^6*qe + 1572864*mi^6*Pi^4*Q^6*qe + 
    1769472*me^14*mi^4*Pi^4*qi + 1179648*me^12*mi^6*Pi^4*qi - 
    589824*me^14*mi^2*Pi^4*Q*qi - 11993088*me^12*mi^4*Pi^4*Q*qi + 
    1179648*me^10*mi^6*Pi^4*Q*qi + 294912*me^14*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^2*qi + 4915200*me^10*mi^4*Pi^4*Q^2*qi - 
    10223616*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^12*Pi^4*Q^3*qi - 
    196608*me^10*mi^2*Pi^4*Q^3*qi + 28114944*me^8*mi^4*Pi^4*Q^3*qi - 
    4718592*me^6*mi^6*Pi^4*Q^3*qi + 294912*me^10*Pi^4*Q^4*qi + 
    7569408*me^8*mi^2*Pi^4*Q^4*qi - 23887872*me^6*mi^4*Pi^4*Q^4*qi + 
    21626880*me^4*mi^6*Pi^4*Q^4*qi - 3047424*me^8*Pi^4*Q^5*qi - 
    25559040*me^6*mi^2*Pi^4*Q^5*qi + 7176192*me^4*mi^4*Pi^4*Q^5*qi - 
    3538944*me^2*mi^6*Pi^4*Q^5*qi + 6684672*me^6*Pi^4*Q^6*qi + 
    18186240*me^4*mi^2*Pi^4*Q^6*qi - 10911744*me^2*mi^4*Pi^4*Q^6*qi - 
    5505024*mi^6*Pi^4*Q^6*qi - 4227072*me^4*Pi^4*Q^7*qi - 
    1179648*me^2*mi^2*Pi^4*Q^7*qi + 4816896*mi^4*Pi^4*Q^7*qi + 
    589824*me^2*Pi^4*Q^8*qi - 589824*mi^2*Pi^4*Q^8*qi)*
   (2*HPL[{w1plus, w1minus}, r] + 4*HPL[{w1plus}, r]*Log[2]))/
  (1327104*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
    (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(27648*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
      851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
      196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi)/
     (48*(me^2 - Q)^4))*(-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + 
    (4*I)*Pi*HPL[{w1minus}, r] - (8*I)*Pi*HPL[{w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 12*HPL[{0, w1plus}, s] + 
    8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(3072*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
    262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
    720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
    131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
    753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
    262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
    131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
    98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 32768*mi^2*Pi^4*Q^6*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(1728*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
 ((262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
   (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(73728*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - (13*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
    65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
    65536*me^4*Pi^4*Q^4*qi)*(3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + (3*I)*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 6*HPL[{0, w1plus}, s] - 
    3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(147456*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s1] - I*Pi*HPL[{w1minus}, I*Sqrt[3]] + 
    I*Pi*HPL[{w1minus}, s1] + HPL[{w1minus}, I*Sqrt[3]]*HPL[{w1plus}, s1] - 
    2*HPL[{0, w1plus}, s1] - HPL[{w1minus, w1plus}, s1] + 
    2*HPL[{w1plus}, s1]*Log[2]))/(1536*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
   (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) - 
 ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
    524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
    131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
    2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
    196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
    1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
    655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
   ((-I)*Pi*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{0}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    I*Pi*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus}, r]*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1plus, w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus, w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2]))/
  (1536*me^2*Pi^4*Q*(-1 + Q/me^2)*Sqrt[(-1 + (4*mi^2)/me^2 + Q/me^2)/
     (-1 + Q/me^2)]*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) - 
 (2*(me^4*mi^2*qi + 4*me^2*mi^4*qi - 2*me^2*mi^2*Q*qi - mi^4*Q*qi + 
    mi^2*Q^2*qi)*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] + 
    8*Pi^2*HPL[{w1plus}, r] + (8*I)*Pi*HPL[{w1minus}, s]*HPL[{w1plus}, r] - 
    8*Pi^2*HPL[{w1plus}, s] - (16*I)*Pi*HPL[{0}, r]*HPL[{w1plus}, s] - 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 3*Pi^2*HPL[{w3minus}, r] - 
    3*Pi^2*HPL[{w3minus}, s] - (8*I)*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    4*Pi^2*HPL[{w3plus}, r] + 4*Pi^2*HPL[{w3plus}, s] + 
    (8*I)*Pi*HPL[{0}, r]*HPL[{w3plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] + (16*I)*Pi*HPL[{0, w1plus}, r] - 
    (8*I)*Pi*HPL[{0, w3plus}, r] - (4*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (16*I)*Pi*HPL[{w1plus, 0}, r] + (4*I)*Pi*HPL[{w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1plus, w1minus}, s] - 8*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] - (8*I)*Pi*HPL[{w1plus, w2minus}, r] + 
    (8*I)*Pi*HPL[{w1plus, w2minus}, s] + (8*I)*Pi*HPL[{w1plus, w2plus}, r] - 
    (8*I)*Pi*HPL[{w1plus, w2plus}, s] + 8*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s] + (8*I)*Pi*HPL[{w1plus, w3minus}, r] + 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (2*I)*Pi*HPL[{w3minus, w1plus}, s] - 
    (8*I)*Pi*HPL[{w3plus, 0}, r] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
    (2*I)*Pi*HPL[{w3plus, w1minus}, s] + (4*I)*Pi*HPL[{w3plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w3plus, w2minus}, s] - (4*I)*Pi*HPL[{w3plus, w2plus}, r] + 
    (4*I)*Pi*HPL[{w3plus, w2plus}, s] - 4*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] + 8*HPL[{w1minus, w1plus, w1plus}, r] + 
    4*HPL[{w1plus, w1minus, w1plus}, r] + 
    4*HPL[{w1plus, w1minus, w1plus}, s] + 
    8*HPL[{w1plus, w1plus, w1minus}, r] - 
    16*HPL[{w1plus, w1plus, w2plus}, r] - 
    8*HPL[{w1plus, w1plus, w3minus}, r] + 
    8*HPL[{w1plus, w2minus, w1plus}, r] - 
    8*HPL[{w1plus, w2minus, w1plus}, s] - 
    8*HPL[{w1plus, w2plus, w1plus}, r] - 
    8*HPL[{w1plus, w3minus, w1plus}, r] + 
    4*HPL[{w1plus, w3plus, w2plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    2*HPL[{w3minus, w1plus, w1plus}, s] + 
    2*HPL[{w3plus, w1minus, w1plus}, r] - 
    2*HPL[{w3plus, w1minus, w1plus}, s] + 
    4*HPL[{w3plus, w1plus, w2plus}, r] - 
    4*HPL[{w3plus, w2minus, w1plus}, r] + 
    4*HPL[{w3plus, w2minus, w1plus}, s] + 
    4*HPL[{w3plus, w2plus, w1plus}, r] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus}, s]*Log[2] - (4*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (4*I)*Pi*HPL[{w3plus}, s]*Log[2]))/(9*me^2*(me^2 - Q)^2*(-1 + Q/me^2)) + 
 (4*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w1plus, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, w1plus, w1minus}, r] + 4*HPL[{w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus}, s]*Log[2]))/(9*me^6*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 (13*(-131072*me^4*mi^2*Pi^4*Q*qi + 131072*me^2*mi^2*Pi^4*Q^2*qi)*
   ((Pi^2*HPL[{w1minus}, r])/2 - (Pi^2*HPL[{w1minus}, s])/2 + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
    HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(147456*me^2*Pi^4*(me^2 - Q)^3*
   (1 - Q/me^2)) - ((131072*me^4*mi^4*Pi^4*qi + 196608*me^4*mi^2*Pi^4*Q*qi - 
    131072*me^2*mi^4*Pi^4*Q*qi + 131072*me^4*Pi^4*Q^2*qi - 
    196608*me^2*mi^2*Pi^4*Q^2*qi - 131072*me^2*Pi^4*Q^3*qi)*
   ((Pi^2*HPL[{w1minus}, r])/2 - (Pi^2*HPL[{w1minus}, s])/2 + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
    HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(1536*me^2*Pi^4*(1 - Q/me^2)*
   (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) + 
 ((-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
    65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
    32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    4*Pi^2*HPL[{w1plus}, r] + 4*Pi^2*HPL[{w1plus}, s] - 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + (8*I)*Pi*HPL[{w1plus}, r]*
     HPL[{w2minus}, s] + 3*Pi^2*HPL[{w3minus}, r] - 
    3*Pi^2*HPL[{w3minus}, s] - (8*I)*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    4*Pi^2*HPL[{w3plus}, r] + 4*Pi^2*HPL[{w3plus}, s] + 
    (8*I)*Pi*HPL[{0}, r]*HPL[{w3plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] - (8*I)*Pi*HPL[{0, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1plus}, r] + (4*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w3plus}, r] - (8*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0}, s] + (4*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1plus, w1minus}, s] - 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] - (8*I)*Pi*HPL[{w1plus, w2minus}, r] + 
    (8*I)*Pi*HPL[{w1plus, w3minus}, r] - (8*I)*Pi*HPL[{w2minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (2*I)*Pi*HPL[{w3minus, w1plus}, s] - 
    (8*I)*Pi*HPL[{w3plus, 0}, r] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
    (2*I)*Pi*HPL[{w3plus, w1minus}, s] + (4*I)*Pi*HPL[{w3plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w3plus, w2minus}, s] - (4*I)*Pi*HPL[{w3plus, w2plus}, r] + 
    (4*I)*Pi*HPL[{w3plus, w2plus}, s] - 4*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] - 4*HPL[{w1minus, w1plus, w1plus}, r] - 
    4*HPL[{w1minus, w1plus, w1plus}, s] + 8*HPL[{w1plus, 0, w1plus}, r] - 
    8*HPL[{w1plus, 0, w1plus}, s] - 4*HPL[{w1plus, w1minus, w1plus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus}, s] - 
    8*HPL[{w1plus, w1plus, w1minus}, r] + 
    8*HPL[{w1plus, w1plus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w3minus}, r] + 
    8*HPL[{w1plus, w2minus, w1plus}, r] - 
    8*HPL[{w1plus, w3minus, w1plus}, r] + 
    4*HPL[{w1plus, w3plus, w2plus}, r] + 
    8*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    2*HPL[{w3minus, w1plus, w1plus}, s] + 
    2*HPL[{w3plus, w1minus, w1plus}, r] - 
    2*HPL[{w3plus, w1minus, w1plus}, s] + 
    4*HPL[{w3plus, w1plus, w2plus}, r] - 
    4*HPL[{w3plus, w2minus, w1plus}, r] + 
    4*HPL[{w3plus, w2minus, w1plus}, s] + 
    4*HPL[{w3plus, w2plus, w1plus}, r] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus}, s]*Log[2] - (4*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (4*I)*Pi*HPL[{w3plus}, s]*Log[2] - 16*HPL[{w1plus, w1plus}, r]*Log[2] + 
    16*HPL[{w1plus, w1plus}, s]*Log[2]))/(6144*me^2*Pi^4*(1 - Q/me^2)*
   (24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 48*me^4*Q^3 + 96*me^2*mi^2*Q^3 + 
    24*me^2*Q^4 - 48*mi^2*Q^4)) + 
 ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
    262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
    589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
    65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
    196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
    131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
    65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
    65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(147456*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
    me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(9*me^6*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (4*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
    me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(9*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 ((1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
    1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
    2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
    1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
    589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
    589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
    2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
    1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
    589824*mi^4*Pi^4*Q^7*qi)*(4*HPL[{0, w1plus, w1minus}, r] - 
    6*HPL[{w1plus, w1minus, w1minus}, r] + 8*HPL[{0, w1plus}, r]*Log[2] - 
    12*HPL[{w1plus, w1minus}, r]*Log[2] - 12*HPL[{w1plus}, r]*Log[2]^2))/
  (1327104*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((-4*I)*Pi^3 + 36*Pi^2*HPL[{0}, s] - 12*Pi^2*HPL[{w1minus}, r] - 
    (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] + 24*Pi^2*HPL[{w1minus}, s] - 
    (16*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] - 
    (20*Pi^2*HPL[{w1plus}, s])/3 + (72*I)*Pi*HPL[{0, 0}, s] + 
    (48*I)*Pi*HPL[{0, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] + (48*I)*Pi*HPL[{w1minus, 0}, s] + 
    (8*I)*Pi*HPL[{w1minus, w1minus}, r] - 8*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + (32*I)*Pi*HPL[{w1minus, w1minus}, s] + 
    16*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 72*HPL[{0, 0, w1plus}, s] - 
    48*HPL[{0, w1minus, w1plus}, s] - 48*HPL[{w1minus, 0, w1plus}, s] - 
    32*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 24*Pi^2*Log[2] + 
    (48*I)*Pi*HPL[{0}, s]*Log[2] - (16*I)*Pi*HPL[{w1minus}, r]*Log[2] + 
    (32*I)*Pi*HPL[{w1minus}, s]*Log[2] - 16*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{0, w1plus}, s]*Log[2] + 
    32*HPL[{w1minus, w1plus}, s]*Log[2] + (16*I)*Pi*Log[2]^2 - 
    16*HPL[{w1plus}, s]*Log[2]^2))/(147456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + Pi^2*HPL[{w1minus}, r] + 
    (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + (Pi^2*HPL[{w1plus}, s])/6 - 
    (4*I)*Pi*HPL[{0, 0}, s] - (2*I)*Pi*HPL[{0, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - (2*I)*Pi*HPL[{w1minus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1minus}, r] + HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] - I*Pi*HPL[{w1minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + Pi^2*HPL[{w1minus}, r] + 
    (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + (Pi^2*HPL[{w1plus}, s])/6 - 
    (4*I)*Pi*HPL[{0, 0}, s] - (2*I)*Pi*HPL[{0, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - (2*I)*Pi*HPL[{w1minus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1minus}, r] + HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] - I*Pi*HPL[{w1minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((2*I)*Pi^3 - 18*Pi^2*HPL[{0}, s] + 3*Pi^2*HPL[{w1minus}, r] + 
    (6*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 9*Pi^2*HPL[{w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + 
    (10*Pi^2*HPL[{w1plus}, s])/3 - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (36*I)*Pi*HPL[{0, 0}, s] + 
    (4*I)*Pi*HPL[{0, w1minus}, r] - (18*I)*Pi*HPL[{0, w1minus}, s] - 
    6*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - 
    (18*I)*Pi*HPL[{w1minus, 0}, s] + I*Pi*HPL[{w1minus, w1minus}, r] + 
    HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (9*I)*Pi*HPL[{w1minus, w1minus}, s] - 3*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus}, s] - 2*HPL[{w2plus}, s]*
     HPL[{w1plus, w1minus}, r] + (6*I)*Pi*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w2minus, w1minus}, s] + 2*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] + 36*HPL[{0, 0, w1plus}, s] + 
    18*HPL[{0, w1minus, w1plus}, s] + 18*HPL[{w1minus, 0, w1plus}, s] + 
    9*HPL[{w1minus, w1minus, w1plus}, s] - 
    6*HPL[{w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w2minus, w1minus, w1plus}, s] - 12*Pi^2*Log[2] - 
    (24*I)*Pi*HPL[{0}, s]*Log[2] + (4*I)*Pi*HPL[{w1minus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w1minus}, s]*Log[2] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] - 
    12*HPL[{0, w1plus}, s]*Log[2] - 6*HPL[{w1minus, w1plus}, s]*Log[2] + 
    4*HPL[{w2minus, w1plus}, s]*Log[2] - (8*I)*Pi*Log[2]^2 + 
    2*HPL[{w1plus}, s]*Log[2]^2))/(73728*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((131072*me^8*mi^6*Pi^4*qi + 32768*me^8*mi^4*Pi^4*Q*qi - 
    655360*me^6*mi^6*Pi^4*Q*qi - 16384*me^8*mi^2*Pi^4*Q^2*qi - 
    98304*me^6*mi^4*Pi^4*Q^2*qi + 720896*me^4*mi^6*Pi^4*Q^2*qi - 
    524288*me^2*mi^8*Pi^4*Q^2*qi + 65536*me^6*mi^2*Pi^4*Q^3*qi + 
    147456*me^4*mi^4*Pi^4*Q^3*qi - 196608*me^2*mi^6*Pi^4*Q^3*qi + 
    131072*mi^8*Pi^4*Q^3*qi - 81920*me^4*mi^2*Pi^4*Q^4*qi - 
    49152*me^2*mi^4*Pi^4*Q^4*qi + 98304*mi^6*Pi^4*Q^4*qi + 
    32768*me^2*mi^2*Pi^4*Q^5*qi - 32768*mi^4*Pi^4*Q^5*qi)*
   ((-3*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
     (256*me^2*Pi^4) - ((1 - Q/me^2 + (2*mi^2*Q)/me^4)*
      (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
       HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
     (128*me^2*Pi^4*(-1 + Q/me^2)) - 
    ((2 - (4*mi^2)/me^2)*(-2*Pi^2 - (4*I)*Pi*HPL[{0}, r] - 
       (2*I)*Pi*HPL[{w1minus}, r] - I*Pi*HPL[{w1minus}, s] + 
       (2*I)*Pi*HPL[{w2minus}, s] - (2*I)*Pi*HPL[{w2plus}, s] + 
       2*HPL[{w1plus}, r]*HPL[{w2plus}, s] + HPL[{w1minus, w1plus}, s] - 
       2*HPL[{w2minus, w1plus}, s] - (2*I)*Pi*Log[2]))/
     (256*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q])))/
  (24*mi^2*(1 - Q/me^2 + (mi^2*Q)/me^4)*(-24*me^6*Q^2 + 48*me^4*mi^2*Q^2 + 
    48*me^4*Q^3 - 96*me^2*mi^2*Q^3 - 24*me^2*Q^4 + 48*mi^2*Q^4)) - 
 (((-5*(-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
       262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
       589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
       65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
       196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
       131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
       65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
       65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi))/
     (64*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
    (-524288*me^12*mi^4*Pi^4*qi - 262144*me^10*mi^6*Pi^4*qi + 
      393216*me^12*mi^2*Pi^4*Q*qi + 1769472*me^10*mi^4*Pi^4*Q*qi - 
      524288*me^8*mi^6*Pi^4*Q*qi - 65536*me^12*Pi^4*Q^2*qi - 
      1212416*me^10*mi^2*Pi^4*Q^2*qi + 393216*me^8*mi^4*Pi^4*Q^2*qi + 
      1179648*me^6*mi^6*Pi^4*Q^2*qi + 196608*me^10*Pi^4*Q^3*qi + 
      1114112*me^8*mi^2*Pi^4*Q^3*qi - 2916352*me^6*mi^4*Pi^4*Q^3*qi + 
      1179648*me^4*mi^6*Pi^4*Q^3*qi - 294912*me^8*Pi^4*Q^4*qi - 
      655360*me^6*mi^2*Pi^4*Q^4*qi + 622592*me^4*mi^4*Pi^4*Q^4*qi - 
      917504*me^2*mi^6*Pi^4*Q^4*qi + 327680*me^6*Pi^4*Q^5*qi + 
      688128*me^4*mi^2*Pi^4*Q^5*qi + 229376*me^2*mi^4*Pi^4*Q^5*qi - 
      655360*mi^6*Pi^4*Q^5*qi - 229376*me^4*Pi^4*Q^6*qi - 
      262144*me^2*mi^2*Pi^4*Q^6*qi + 425984*mi^4*Pi^4*Q^6*qi + 
      65536*me^2*Pi^4*Q^7*qi - 65536*mi^2*Pi^4*Q^7*qi)/
     (96*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)))*
   ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
     (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
  (6*me^2*(1 - Q/me^2)) + ((-8*qe)/81 - (4*qi)/9 + 
   (8*me^6*qi)/(9*(me^2 - Q)^3) - (8*me^4*Q*qi)/(3*(me^2 - Q)^3) + 
   (8*me^2*Q^2*qi)/(3*(me^2 - Q)^3) - (8*Q^3*qi)/(9*(me^2 - Q)^3) + 
   (16*me^10*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^8*mi^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*me^10*mi^2*qi)/(9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^8*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (40*me^6*mi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*me^4*mi^4*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (56*me^6*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (56*me^4*mi^2*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^2*mi^4*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^2*mi^2*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*mi^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*me^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*mi^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
     65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
     196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
     196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
     65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
     589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
     1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
     294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
     2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
     1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
     294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
     294912*me^2*mi^2*Pi^4*Q^5*qi)/(331776*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
      262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(36864*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q))*Log[MU]^2 + (4*qi*Log[(-1 - s)/2])/9 + 
 (32*Q*qi*Log[(-1 - s)/2])/(9*(4*mi^2 - Q)) - 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (64*qi*Log[(-1 - s)/2])/(9*(4 - Q/mi^2)) - 
 (256*mi^2*qi*Log[(-1 - s)/2])/(9*Q*(4 - Q/mi^2)) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (3*Q^2*Sqrt[4 - Q/mi^2]) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) + 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*qi*Log[(-1 - s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(9*(4 - Q/mi^2)^(3/2)) - 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) + (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (9*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (128*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (2*qi*Log[(-1 - s)/2]^2)/9 + (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2]^2)/(9*(4 - Q/mi^2)^(3/2)) + 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2]^2)/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (52*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (10*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2]^2)/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - (4*qi*Log[(1 - s)/2])/9 + 
 (32*Q*qi*Log[(1 - s)/2])/(9*(4*mi^2 - Q)) + 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (64*qi*Log[(1 - s)/2])/(9*(4 - Q/mi^2)) - 
 (256*mi^2*qi*Log[(1 - s)/2])/(9*Q*(4 - Q/mi^2)) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (3*Q^2*Sqrt[4 - Q/mi^2]) + 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*qi*Log[(1 - s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(9*(4 - Q/mi^2)^(3/2)) + 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (9*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - (64*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (128*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (2*qi*Log[(1 - s)/2]^2)/9 - (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]^2)/(9*(4 - Q/mi^2)^(3/2)) - 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (9*Q*(4 - Q/mi^2)^(3/2)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]^2)/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (52*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (10*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]^2)/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + (4*qi*Log[(-1 + s)/2])/9 + 
 (64*mi^2*qi*Log[(-1 + s)/2])/(9*(-1 + Sqrt[1 - (4*mi^2)/Q])*
   Sqrt[1 - (4*mi^2)/Q]*Q) + (32*Q*qi*Log[(-1 + s)/2])/(9*(4*mi^2 - Q)) - 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (64*qi*Log[(-1 + s)/2])/(9*(4 - Q/mi^2)) - 
 (256*mi^2*qi*Log[(-1 + s)/2])/(9*Q*(4 - Q/mi^2)) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (3*Q^2*Sqrt[4 - Q/mi^2]) - 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) + 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*qi*Log[(-1 + s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(9*(4 - Q/mi^2)^(3/2)) + 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) - 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*
   Sqrt[4 - Q/mi^2]) - (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (64*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (128*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (2*qi*Log[(-1 + s)/2]^2)/9 - (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2]^2)/(9*(4 - Q/mi^2)^(3/2)) - 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (9*Q*(4 - Q/mi^2)^(3/2)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2]^2)/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (52*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (10*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2]^2)/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - (64*mi^2*qi*Log[(-1 + s)/(2*s)])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/(2*s)])/
  (9*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/(2*s)])/(9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (256*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (4*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(2*s)])/9 - 
 (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*(4 - Q/mi^2)^(3/2)) - 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*Q*(4 - Q/mi^2)^(3/2)) + 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (104*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*Q^2*Sqrt[4 - Q/mi^2]) + 
 (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (((128*I)/27)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((512*I)/27)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((64*I)/27)*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((208*I)/27)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/Sqrt[4 - Q/mi^2] + 
 (((512*I)/9)*mi^6*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (((640*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) + (((64*I)/3)*massscheme*mi^4*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) + 
 (((160*I)/27)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) - (((64*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q*
   Sqrt[4 - Q/mi^2]) - (((64*I)/9)*mi^2*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((512*I)/9)*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((512*I)/9)*mi^6*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((64*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((64*I)/9)*mi^2*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((512*I)/9)*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + (((32*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((128*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((16*I)/9)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - (((416*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((40*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) + (((32*I)/9)*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((128*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((16*I)/9)*Q*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - (((416*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((40*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) + (((32*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((128*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((16*I)/9)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - (((416*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((40*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) - (4*qi*Log[(1 + s)/2])/9 + 
 (32*Q*qi*Log[(1 + s)/2])/(9*(4*mi^2 - Q)) + 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (64*qi*Log[(1 + s)/2])/(9*(4 - Q/mi^2)) - 
 (256*mi^2*qi*Log[(1 + s)/2])/(9*Q*(4 - Q/mi^2)) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (3*Q^2*Sqrt[4 - Q/mi^2]) + 
 (256*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*qi*Log[(1 + s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2])/(9*(4 - Q/mi^2)^(3/2)) - 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*Q*(4 - Q/mi^2)^(3/2)) + (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2])/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - (64*mi^2*qi*Log[(1 + s)/2])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (128*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (4*qi*Log[(-1 + s)/(2*s)]*Log[(1 + s)/2])/9 - 
 (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*(4 - Q/mi^2)^(3/2)) - 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*Q*(4 - Q/mi^2)^(3/2)) + 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (104*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*Q^2*Sqrt[4 - Q/mi^2]) + 
 (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (((32*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (4 - Q/mi^2)^(3/2) + (((128*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(Q*(4 - Q/mi^2)^(3/2)) - 
 (((16*I)/9)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  Sqrt[4 - Q/mi^2] - (((416*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[(1 + s)/2])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((40*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (Q*Sqrt[4 - Q/mi^2]) + (2*qi*Log[(1 + s)/2]^2)/9 + 
 (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (9*(4 - Q/mi^2)^(3/2)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2]^2)/(9*Q*(4 - Q/mi^2)^(3/2)) - 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (52*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (10*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2]^2)/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + (64*mi^2*qi*Log[(1 + s)/(2*s)])/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (9*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) - 
 (64*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/(2*s)])/
  (9*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/(2*s)])/(9*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/(2*s)])/(9*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (256*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (4*qi*Log[(1 - s)/2]*Log[(1 + s)/(2*s)])/9 + 
 (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4 - Q/mi^2)^(3/2)) + 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q*(4 - Q/mi^2)^(3/2)) - 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (104*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q^2*Sqrt[4 - Q/mi^2]) - 
 (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (4*qi*Log[(-1 + s)/2]*Log[(1 + s)/(2*s)])/9 + 
 (16*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4 - Q/mi^2)^(3/2)) + 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q*(4 - Q/mi^2)^(3/2)) - 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (104*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q^2*Sqrt[4 - Q/mi^2]) - 
 (20*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (4*qe*Log[(-1 - s1)/2])/81 + 
 (16*me^4*Sqrt[Q/me^2]*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*qe*Log[(-1 - s1)/2])/
  (81*Q^2*Sqrt[4 - Q/me^2]) + (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(-1 - s1)/2])/(81*Q^2*Sqrt[4 - Q/me^2]) + 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 - s1)/2])/
  (81*Q*Sqrt[4 - Q/me^2]) - (2*qe*Log[(-1 - s1)/2]^2)/81 - 
 (4*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 - s1)/2]^2)/
  (81*Q^2*Sqrt[4 - Q/me^2]) - (2*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(-1 - s1)/2]^2)/(81*Q*Sqrt[4 - Q/me^2]) - (4*qe*Log[(1 - s1)/2])/81 - 
 (16*me^4*Sqrt[Q/me^2]*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*qe*Log[(1 - s1)/2])/
  (81*Q^2*Sqrt[4 - Q/me^2]) - (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(1 - s1)/2])/(81*Q^2*Sqrt[4 - Q/me^2]) - 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 - s1)/2])/
  (81*Q*Sqrt[4 - Q/me^2]) + (2*qe*Log[(1 - s1)/2]^2)/81 + 
 (4*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 - s1)/2]^2)/
  (81*Q^2*Sqrt[4 - Q/me^2]) + (2*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(1 - s1)/2]^2)/(81*Q*Sqrt[4 - Q/me^2]) + (4*qe*Log[(-1 + s1)/2])/81 + 
 (16*me^4*Sqrt[Q/me^2]*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*qe*Log[(-1 + s1)/2])/
  (81*Q^2*Sqrt[4 - Q/me^2]) - (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(-1 + s1)/2])/(81*Q^2*Sqrt[4 - Q/me^2]) - 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/2])/
  (81*Q*Sqrt[4 - Q/me^2]) - (2*qe*Log[(-1 + s1)/2]^2)/81 + 
 (4*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/2]^2)/
  (81*Q^2*Sqrt[4 - Q/me^2]) + (2*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(-1 + s1)/2]^2)/(81*Q*Sqrt[4 - Q/me^2]) - 
 (4*qe*Log[(-1 - s1)/2]*Log[(-1 + s1)/(2*s1)])/81 + 
 (8*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 - s1)/2]*
   Log[(-1 + s1)/(2*s1)])/(81*Q^2*Sqrt[4 - Q/me^2]) + 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 - s1)/2]*
   Log[(-1 + s1)/(2*s1)])/(81*Q*Sqrt[4 - Q/me^2]) - 
 (((8*I)/243)*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/Sqrt[4 - Q/me^2] + 
 (((64*I)/243)*me^4*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/
  (Q^2*Sqrt[4 - Q/me^2]) + (((16*I)/243)*me^2*Sqrt[Q/me^2]*qe*
   Log[(-1 + s1)/(1 + s1)])/(Q*Sqrt[4 - Q/me^2]) + 
 (((4*I)/81)*Sqrt[Q/me^2]*qe*Log[(-1 - s1)/2]*Log[(-1 + s1)/(1 + s1)])/
  Sqrt[4 - Q/me^2] - (((32*I)/81)*me^4*Sqrt[Q/me^2]*qe*Log[(-1 - s1)/2]*
   Log[(-1 + s1)/(1 + s1)])/(Q^2*Sqrt[4 - Q/me^2]) - 
 (((8*I)/81)*me^2*Sqrt[Q/me^2]*qe*Log[(-1 - s1)/2]*Log[(-1 + s1)/(1 + s1)])/
  (Q*Sqrt[4 - Q/me^2]) + (((4*I)/81)*Sqrt[Q/me^2]*qe*Log[(1 - s1)/2]*
   Log[(-1 + s1)/(1 + s1)])/Sqrt[4 - Q/me^2] - 
 (((32*I)/81)*me^4*Sqrt[Q/me^2]*qe*Log[(1 - s1)/2]*Log[(-1 + s1)/(1 + s1)])/
  (Q^2*Sqrt[4 - Q/me^2]) - (((8*I)/81)*me^2*Sqrt[Q/me^2]*qe*Log[(1 - s1)/2]*
   Log[(-1 + s1)/(1 + s1)])/(Q*Sqrt[4 - Q/me^2]) + 
 (((4*I)/81)*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/2]*Log[(-1 + s1)/(1 + s1)])/
  Sqrt[4 - Q/me^2] - (((32*I)/81)*me^4*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/2]*
   Log[(-1 + s1)/(1 + s1)])/(Q^2*Sqrt[4 - Q/me^2]) - 
 (((8*I)/81)*me^2*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/2]*Log[(-1 + s1)/(1 + s1)])/
  (Q*Sqrt[4 - Q/me^2]) - (4*qe*Log[(1 + s1)/2])/81 - 
 (16*me^4*Sqrt[Q/me^2]*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*qe*Log[(1 + s1)/2])/
  (81*Q^2*Sqrt[4 - Q/me^2]) + (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(1 + s1)/2])/(81*Q^2*Sqrt[4 - Q/me^2]) + 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 + s1)/2])/
  (81*Q*Sqrt[4 - Q/me^2]) + (4*qe*Log[(-1 + s1)/(2*s1)]*Log[(1 + s1)/2])/81 + 
 (8*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/(2*s1)]*
   Log[(1 + s1)/2])/(81*Q^2*Sqrt[4 - Q/me^2]) + 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/(2*s1)]*
   Log[(1 + s1)/2])/(81*Q*Sqrt[4 - Q/me^2]) + 
 (((4*I)/81)*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)]*Log[(1 + s1)/2])/
  Sqrt[4 - Q/me^2] - (((32*I)/81)*me^4*Sqrt[Q/me^2]*qe*
   Log[(-1 + s1)/(1 + s1)]*Log[(1 + s1)/2])/(Q^2*Sqrt[4 - Q/me^2]) - 
 (((8*I)/81)*me^2*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)]*Log[(1 + s1)/2])/
  (Q*Sqrt[4 - Q/me^2]) + (2*qe*Log[(1 + s1)/2]^2)/81 - 
 (4*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 + s1)/2]^2)/
  (81*Q^2*Sqrt[4 - Q/me^2]) - (2*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   Log[(1 + s1)/2]^2)/(81*Q*Sqrt[4 - Q/me^2]) + 
 (4*qe*Log[(1 - s1)/2]*Log[(1 + s1)/(2*s1)])/81 - 
 (8*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 - s1)/2]*
   Log[(1 + s1)/(2*s1)])/(81*Q^2*Sqrt[4 - Q/me^2]) - 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(1 - s1)/2]*
   Log[(1 + s1)/(2*s1)])/(81*Q*Sqrt[4 - Q/me^2]) - 
 (4*qe*Log[(-1 + s1)/2]*Log[(1 + s1)/(2*s1)])/81 - 
 (8*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/2]*
   Log[(1 + s1)/(2*s1)])/(81*Q^2*Sqrt[4 - Q/me^2]) - 
 (4*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*Log[(-1 + s1)/2]*
   Log[(1 + s1)/(2*s1)])/(81*Q*Sqrt[4 - Q/me^2]) + (16*qe*Log[ubar])/243 + 
 ((8*I)/81)*Pi*qe*Log[ubar] - (52*me^6*qe*Log[ubar])/(243*(me^2 - Q)^3) - 
 (128*me^4*mi^2*qe*Log[ubar])/(81*(me^2 - Q)^3) - 
 (64*me^2*mi^4*qe*Log[ubar])/(27*(me^2 - Q)^3) - 
 (((8*I)/81)*me^6*Pi*qe*Log[ubar])/(me^2 - Q)^3 + 
 (20*me^4*Q*qe*Log[ubar])/(27*(me^2 - Q)^3) - (248*me^2*mi^2*Q*qe*Log[ubar])/
  (81*(me^2 - Q)^3) - (32*mi^4*Q*qe*Log[ubar])/(27*(me^2 - Q)^3) + 
 (((8*I)/27)*me^4*Pi*Q*qe*Log[ubar])/(me^2 - Q)^3 - 
 (68*me^2*Q^2*qe*Log[ubar])/(81*(me^2 - Q)^3) + 
 (376*mi^2*Q^2*qe*Log[ubar])/(81*(me^2 - Q)^3) - 
 (((8*I)/27)*me^2*Pi*Q^2*qe*Log[ubar])/(me^2 - Q)^3 + 
 (76*Q^3*qe*Log[ubar])/(243*(me^2 - Q)^3) + (((8*I)/81)*Pi*Q^3*qe*Log[ubar])/
  (me^2 - Q)^3 - (4*qe*Log[ubar]^2)/81 + (4*me^6*qe*Log[ubar]^2)/
  (81*(me^2 - Q)^3) - (4*me^4*Q*qe*Log[ubar]^2)/(27*(me^2 - Q)^3) + 
 (4*me^2*Q^2*qe*Log[ubar]^2)/(27*(me^2 - Q)^3) - 
 (4*Q^3*qe*Log[ubar]^2)/(81*(me^2 - Q)^3) - (524*me^6*qe*Log[zi])/
  (243*(me^2 - Q)^3) + (32*me^4*mi^2*qe*Log[zi])/(27*(me^2 - Q)^3) - 
 (64*me^2*mi^4*qe*Log[zi])/(27*(me^2 - Q)^3) - 
 (((8*I)/81)*me^6*Pi*qe*Log[zi])/(me^2 - Q)^3 + 
 (64*me^8*qe*Log[zi])/(81*(me^2 - Q)^3*Q) + (44*me^4*Q*qe*Log[zi])/
  (27*(me^2 - Q)^3) + (88*me^2*mi^2*Q*qe*Log[zi])/(27*(me^2 - Q)^3) + 
 (64*mi^4*Q*qe*Log[zi])/(9*(me^2 - Q)^3) + (((8*I)/27)*me^4*Pi*Q*qe*Log[zi])/
  (me^2 - Q)^3 + (4*me^2*Q^2*qe*Log[zi])/(81*(me^2 - Q)^3) - 
 (40*mi^2*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3) - (32*mi^4*Q^2*qe*Log[zi])/
  (27*me^2*(me^2 - Q)^3) - (((8*I)/27)*me^2*Pi*Q^2*qe*Log[zi])/(me^2 - Q)^3 - 
 (76*Q^3*qe*Log[zi])/(243*(me^2 - Q)^3) + (((8*I)/81)*Pi*Q^3*qe*Log[zi])/
  (me^2 - Q)^3 - (8*qi*Log[zi])/9 - (8*me^6*qi*Log[zi])/(3*(me^2 - Q)^3) + 
 (128*me^4*mi^2*qi*Log[zi])/(9*(me^2 - Q)^3) - (352*mi^2*qi*Log[zi])/(9*Q) - 
 (32*me^6*mi^2*qi*Log[zi])/(9*(me^2 - Q)^3*Q) + 
 (76*me^4*Q*qi*Log[zi])/(9*(me^2 - Q)^3) - (16*me^2*mi^2*Q*qi*Log[zi])/
  (me^2 - Q)^3 - (8*me^2*Q^2*qi*Log[zi])/(me^2 - Q)^3 + 
 (16*mi^2*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3) + 
 (20*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3) - (8*me^10*qi*Log[zi])/
  (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (20*me^8*mi^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^6*mi^4*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (20*me^10*mi^2*qi*Log[zi])/(9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (26*me^8*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (92*me^6*mi^2*Q*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (40*me^4*mi^4*Q*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (106*me^6*Q^2*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (34*me^4*mi^2*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (28*me^2*mi^4*Q^2*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (74*me^4*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^2*mi^2*Q^3*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (20*mi^4*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (22*me^2*Q^4*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (22*mi^2*Q^4*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 ((524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
    393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
    4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
    3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
    4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
    2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
    2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
    458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
    458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
    2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
    5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
    11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
    2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
    15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
    6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
    2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
    1376256*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(663552*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (61*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(3981312*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s])*Log[zi])/(73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*(I*Pi - HPL[{w1plus}, s1])*
   Log[zi])/(1536*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*(216*me^6*Q - 648*me^4*Q^2 + 
    648*me^2*Q^3 - 216*Q^4)) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - (((8*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[zi])/
  Sqrt[4 - Q/mi^2] + (((832*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[zi])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (((16*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[zi])/
  (Q*Sqrt[4 - Q/mi^2]) + (8*me^6*qe*Log[ubar]*Log[zi])/(81*(me^2 - Q)^3) - 
 (8*me^4*Q*qe*Log[ubar]*Log[zi])/(27*(me^2 - Q)^3) + 
 (8*me^2*Q^2*qe*Log[ubar]*Log[zi])/(27*(me^2 - Q)^3) - 
 (8*Q^3*qe*Log[ubar]*Log[zi])/(81*(me^2 - Q)^3) - 
 (4*me^6*qe*Log[zi]^2)/(27*(me^2 - Q)^3) + (4*me^4*Q*qe*Log[zi]^2)/
  (9*(me^2 - Q)^3) - (4*me^2*Q^2*qe*Log[zi]^2)/(9*(me^2 - Q)^3) + 
 (4*Q^3*qe*Log[zi]^2)/(27*(me^2 - Q)^3) - (4*qi*Log[zi]^2)/9 + 
 (8*me^6*qi*Log[zi]^2)/(9*(me^2 - Q)^3) - (8*me^4*Q*qi*Log[zi]^2)/
  (3*(me^2 - Q)^3) + (8*me^2*Q^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3) - 
 (8*Q^3*qi*Log[zi]^2)/(9*(me^2 - Q)^3) + (4*me^10*qi*Log[zi]^2)/
  (9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^8*mi^2*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (2*me^10*mi^2*qi*Log[zi]^2)/(9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^8*Q*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (10*me^6*mi^2*Q*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*me^4*mi^4*Q*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (14*me^6*Q^2*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (14*me^4*mi^2*Q^2*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*me^2*mi^4*Q^2*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^4*Q^3*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^2*mi^2*Q^3*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*mi^4*Q^3*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (2*me^2*Q^4*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*mi^2*Q^4*qi*Log[zi]^2)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 ((65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi]^2)/(1327104*me^2*Pi^4*(me^2 - Q)^3*
   Q*(me^4 - me^2*Q + mi^2*Q)) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi]^2)/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi]^2)/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + (32*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(9*(4 - Q/mi^2)^(3/2)) + 
 (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (9*Q*(4 - Q/mi^2)^(3/2)) - (128*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (104*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(9*Q*Sqrt[4 - Q/mi^2]) + 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (32*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (9*(4 - Q/mi^2)^(3/2)) - (64*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (1 + s)/(2*s)])/(9*Q*(4 - Q/mi^2)^(3/2)) + 
 (128*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (208*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (9*Q^2*Sqrt[4 - Q/mi^2]) + (104*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (1 + s)/(2*s)])/(9*Q*Sqrt[4 - Q/mi^2]) - 
 (128*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   PolyLog[2, (-1 + s1)/(2*s1)])/(81*Q^2*Sqrt[4 - Q/me^2]) - 
 (8*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*PolyLog[2, (-1 + s1)/(2*s1)])/
  (81*Q*Sqrt[4 - Q/me^2]) + (16*me^4*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*
   PolyLog[2, (1 + s1)/(2*s1)])/(81*Q^2*Sqrt[4 - Q/me^2]) + 
 (8*me^2*Sqrt[Q/me^2]*Sqrt[-(-4 + Q/me^2)^2]*qe*PolyLog[2, (1 + s1)/(2*s1)])/
  (81*Q*Sqrt[4 - Q/me^2]) - 
 ((-262144*me^14*Pi^4*qe + 131072*me^12*mi^2*Pi^4*qe + 
    884736*me^12*Pi^4*Q*qe + 294912*me^10*mi^2*Pi^4*Q*qe - 
    2490368*me^8*mi^4*Pi^4*Q*qe + 3145728*me^6*mi^6*Pi^4*Q*qe - 
    884736*me^10*Pi^4*Q^2*qe - 4915200*me^8*mi^2*Pi^4*Q^2*qe + 
    2818048*me^6*mi^4*Pi^4*Q^2*qe + 278528*me^8*Pi^4*Q^3*qe + 
    5341184*me^6*mi^2*Pi^4*Q^3*qe + 5308416*me^4*mi^4*Pi^4*Q^3*qe - 
    786432*me^2*mi^6*Pi^4*Q^3*qe + 114688*me^6*Pi^4*Q^4*qe - 
    2162688*me^4*mi^2*Pi^4*Q^4*qe - 3866624*me^2*mi^4*Pi^4*Q^4*qe - 
    98304*me^4*Pi^4*Q^5*qe + 327680*me^2*mi^2*Pi^4*Q^5*qe + 
    786432*mi^4*Pi^4*Q^5*qe + 16384*me^2*Pi^4*Q^6*qe)*
   ((-Pi^2 - 2*HPL[{w1plus, 0}, Sqrt[zi]])/(512*me^3*mi*Pi^4) + 
    (-((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 + 
          (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
          (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
          12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - 
          (6*I)*Pi*HPL[{w3minus}, t] + 12*HPL[{0}, r]*HPL[{w3minus}, t] - 
          (6*I)*Pi*HPL[{w3plus}, t] + 12*HPL[{0}, r]*HPL[{w3plus}, t] - 
          12*HPL[{-1, 0}, r^2] - 24*HPL[{w1minus, 0}, r] - 
          6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, t] - 
          6*HPL[{w1plus, w4minus}, t] - 6*HPL[{w1plus, w4plus}, t] - 
          6*HPL[{w1plus, w5minus}, t] - 6*HPL[{w1plus, w5plus}, t] + 
          6*HPL[{w3minus, w1minus}, t] - 3*HPL[{w3minus, w4minus}, t] - 
          3*HPL[{w3minus, w4plus}, t] - 3*HPL[{w3minus, w5minus}, t] - 
          3*HPL[{w3minus, w5plus}, t] + 6*HPL[{w3plus, w1minus}, t] - 
          3*HPL[{w3plus, w4minus}, t] - 3*HPL[{w3plus, w4plus}, t] - 
          3*HPL[{w3plus, w5minus}, t] - 3*HPL[{w3plus, w5plus}, t] - 
          12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, t]*Log[2] - 
          12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
        Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]*
        (1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])) + 
      ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 - 
         (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
         12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
         12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
         24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*
          HPL[{w1plus}, v] + 12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + 
         (6*I)*Pi*HPL[{w3minus}, v] - 12*HPL[{0}, r]*HPL[{w3minus}, v] + 
         6*HPL[{0}, r^4]*HPL[{w3minus}, v] + (6*I)*Pi*HPL[{w3plus}, v] - 
         12*HPL[{0}, r]*HPL[{w3plus}, v] + 6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 
         12*HPL[{-1, 0}, r^2] + 48*HPL[{0, w1minus}, r] + 
         24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
         12*HPL[{w1plus, w1minus}, v] - 6*HPL[{w1plus, w4minus}, v] - 
         6*HPL[{w1plus, w4plus}, v] - 6*HPL[{w1plus, w5minus}, v] - 
         6*HPL[{w1plus, w5plus}, v] + 6*HPL[{w3minus, w1minus}, v] - 
         3*HPL[{w3minus, w4minus}, v] - 3*HPL[{w3minus, w4plus}, v] - 
         3*HPL[{w3minus, w5minus}, v] - 3*HPL[{w3minus, w5plus}, v] + 
         6*HPL[{w3plus, w1minus}, v] - 3*HPL[{w3plus, w4minus}, v] - 
         3*HPL[{w3plus, w4plus}, v] - 3*HPL[{w3plus, w5minus}, v] - 
         3*HPL[{w3plus, w5plus}, v] - 12*HPL[{w1minus}, r]*Log[2] + 
         24*HPL[{w1plus}, v]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
       (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)]*
        (-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])))/(8*Sqrt[1 - (4*me^2)/Q])))/
  (1296*(me^2 - Q)^4*Q) - 
 (((124928*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
       me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
       2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
       me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + 
       me^2*mi^6*Pi^4*Q^6*qi))/(9*me^2*(me^2 - Q)^4*Q^2*
      (me^4 - me^2*Q + mi^2*Q)) - (1048576*me^18*Pi^4*Q*qe - 
      524288*me^16*mi^2*Pi^4*Q*qe - 4587520*me^16*Pi^4*Q^2*qe + 
      393216*me^14*mi^2*Pi^4*Q^2*qe + 12582912*me^12*mi^4*Pi^4*Q^2*qe - 
      12582912*me^10*mi^6*Pi^4*Q^2*qe + 7077888*me^14*Pi^4*Q^3*qe + 
      17301504*me^12*mi^2*Pi^4*Q^3*qe - 38141952*me^10*mi^4*Pi^4*Q^3*qe + 
      25690112*me^8*mi^6*Pi^4*Q^3*qe - 12582912*me^6*mi^8*Pi^4*Q^3*qe - 
      4653056*me^12*Pi^4*Q^4*qe - 37486592*me^10*mi^2*Pi^4*Q^4*qe + 
      41156608*me^8*mi^4*Pi^4*Q^4*qe - 20709376*me^6*mi^6*Pi^4*Q^4*qe + 
      655360*me^10*Pi^4*Q^5*qe + 28901376*me^8*mi^2*Pi^4*Q^5*qe - 
      16121856*me^6*mi^4*Pi^4*Q^5*qe - 5505024*me^4*mi^6*Pi^4*Q^5*qe + 
      3145728*me^2*mi^8*Pi^4*Q^5*qe + 851968*me^8*Pi^4*Q^6*qe - 
      10420224*me^6*mi^2*Pi^4*Q^6*qe + 5767168*me^4*mi^4*Pi^4*Q^6*qe + 
      2883584*me^2*mi^6*Pi^4*Q^6*qe - 458752*me^6*Pi^4*Q^7*qe + 
      1703936*me^4*mi^2*Pi^4*Q^7*qe - 1310720*me^2*mi^4*Pi^4*Q^7*qe + 
      65536*me^4*Pi^4*Q^8*qe - 65536*me^2*mi^2*Pi^4*Q^8*qe - 
      1769472*me^16*mi^4*Pi^4*qi - 1179648*me^14*mi^6*Pi^4*qi + 
      589824*me^16*mi^2*Pi^4*Q*qi + 10813440*me^14*mi^4*Pi^4*Q*qi - 
      1179648*me^12*mi^6*Pi^4*Q*qi - 1769472*me^14*mi^2*Pi^4*Q^2*qi - 
      6684672*me^12*mi^4*Pi^4*Q^2*qi + 10223616*me^10*mi^6*Pi^4*Q^2*qi + 
      5308416*me^12*mi^2*Pi^4*Q^3*qi - 18677760*me^10*mi^4*Pi^4*Q^3*qi + 
      1179648*me^8*mi^6*Pi^4*Q^3*qi - 11796480*me^10*mi^2*Pi^4*Q^4*qi + 
      19857408*me^8*mi^4*Pi^4*Q^4*qi - 15728640*me^6*mi^6*Pi^4*Q^4*qi + 
      12386304*me^8*mi^2*Pi^4*Q^5*qi - 983040*me^6*mi^4*Pi^4*Q^5*qi - 
      5308416*me^6*mi^2*Pi^4*Q^6*qi - 1966080*me^4*mi^4*Pi^4*Q^6*qi + 
      6684672*me^2*mi^6*Pi^4*Q^6*qi + 589824*me^4*mi^2*Pi^4*Q^7*qi - 
      589824*me^2*mi^4*Pi^4*Q^7*qi)/(864*me^2*(me^2 - Q)^4*Q^2*
      (me^4 - me^2*Q + mi^2*Q)))*((Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]])/
     (512*me*mi*Pi^4) + (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi])/
     (1536*me^2*Pi^4)))/6 - 
 ((-655360*me^14*Pi^4*qe + 262144*me^12*mi^2*Pi^4*qe + 
    2981888*me^12*Pi^4*Q*qe - 196608*me^10*mi^2*Pi^4*Q*qe - 
    7602176*me^8*mi^4*Pi^4*Q*qe + 6291456*me^6*mi^6*Pi^4*Q*qe - 
    4718592*me^10*Pi^4*Q^2*qe - 9437184*me^8*mi^2*Pi^4*Q^2*qe + 
    16908288*me^6*mi^4*Pi^4*Q^2*qe - 9437184*me^4*mi^6*Pi^4*Q^2*qe + 
    2883584*me^8*Pi^4*Q^3*qe + 24248320*me^6*mi^2*Pi^4*Q^3*qe - 
    22806528*me^4*mi^4*Pi^4*Q^3*qe - 3145728*me^2*mi^6*Pi^4*Q^3*qe - 
    229376*me^6*Pi^4*Q^4*qe - 17891328*me^4*mi^2*Pi^4*Q^4*qe + 
    10092544*me^2*mi^4*Pi^4*Q^4*qe + 1572864*mi^6*Pi^4*Q^4*qe - 
    589824*me^4*Pi^4*Q^5*qe + 5636096*me^2*mi^2*Pi^4*Q^5*qe - 
    1703936*mi^4*Pi^4*Q^5*qe + 262144*me^2*Pi^4*Q^6*qe - 
    655360*mi^2*Pi^4*Q^6*qe - 32768*Pi^4*Q^7*qe)*
   (((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 + (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
       (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - (6*I)*Pi*HPL[{w3minus}, t] + 
       12*HPL[{0}, r]*HPL[{w3minus}, t] - (6*I)*Pi*HPL[{w3plus}, t] + 
       12*HPL[{0}, r]*HPL[{w3plus}, t] - 12*HPL[{-1, 0}, r^2] - 
       24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1plus, w1minus}, t] - 6*HPL[{w1plus, w4minus}, t] - 
       6*HPL[{w1plus, w4plus}, t] - 6*HPL[{w1plus, w5minus}, t] - 
       6*HPL[{w1plus, w5plus}, t] + 6*HPL[{w3minus, w1minus}, t] - 
       3*HPL[{w3minus, w4minus}, t] - 3*HPL[{w3minus, w4plus}, t] - 
       3*HPL[{w3minus, w5minus}, t] - 3*HPL[{w3minus, w5plus}, t] + 
       6*HPL[{w3plus, w1minus}, t] - 3*HPL[{w3plus, w4minus}, t] - 
       3*HPL[{w3plus, w4plus}, t] - 3*HPL[{w3plus, w5minus}, t] - 
       3*HPL[{w3plus, w5plus}, t] - 12*HPL[{w1minus}, r]*Log[2] + 
       24*HPL[{w1plus}, t]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
     (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]) - 
    ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 - (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
       12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
       12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
       24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + (6*I)*Pi*HPL[{w3minus}, v] - 
       12*HPL[{0}, r]*HPL[{w3minus}, v] + 6*HPL[{0}, r^4]*HPL[{w3minus}, v] + 
       (6*I)*Pi*HPL[{w3plus}, v] - 12*HPL[{0}, r]*HPL[{w3plus}, v] + 
       6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 12*HPL[{-1, 0}, r^2] + 
       48*HPL[{0, w1minus}, r] + 24*HPL[{w1minus, 0}, r] - 
       6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, v] - 
       6*HPL[{w1plus, w4minus}, v] - 6*HPL[{w1plus, w4plus}, v] - 
       6*HPL[{w1plus, w5minus}, v] - 6*HPL[{w1plus, w5plus}, v] + 
       6*HPL[{w3minus, w1minus}, v] - 3*HPL[{w3minus, w4minus}, v] - 
       3*HPL[{w3minus, w4plus}, v] - 3*HPL[{w3minus, w5minus}, v] - 
       3*HPL[{w3minus, w5plus}, v] + 6*HPL[{w3plus, w1minus}, v] - 
       3*HPL[{w3plus, w4minus}, v] - 3*HPL[{w3plus, w4plus}, v] - 
       3*HPL[{w3plus, w5minus}, v] - 3*HPL[{w3plus, w5plus}, v] - 
       12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, v]*Log[2] - 
       12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
      Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)])))/
  (20736*Sqrt[1 - (4*me^2)/Q]*(me^2 - Q)^4*Q) - 
 (61*(-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
    2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
    3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
    2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
    1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
    2359296*me^2*mi^6*Pi^4*Q^6*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (95551488*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((524288*me^18*Pi^4*Q*qe - 1048576*me^16*mi^2*Pi^4*Q*qe - 
    1179648*me^16*Pi^4*Q^2*qe - 786432*me^14*mi^2*Pi^4*Q^2*qe + 
    11010048*me^12*mi^4*Pi^4*Q^2*qe - 12582912*me^10*mi^6*Pi^4*Q^2*qe - 
    2228224*me^14*Pi^4*Q^3*qe + 41025536*me^12*mi^2*Pi^4*Q^3*qe - 
    50331648*me^10*mi^4*Pi^4*Q^3*qe + 7340032*me^8*mi^6*Pi^4*Q^3*qe - 
    12582912*me^6*mi^8*Pi^4*Q^3*qe + 7733248*me^12*Pi^4*Q^4*qe - 
    84934656*me^10*mi^2*Pi^4*Q^4*qe + 75235328*me^8*mi^4*Pi^4*Q^4*qe - 
    6029312*me^6*mi^6*Pi^4*Q^4*qe - 17301504*me^4*mi^8*Pi^4*Q^4*qe - 
    7864320*me^10*Pi^4*Q^5*qe + 64880640*me^8*mi^2*Pi^4*Q^5*qe - 
    39321600*me^6*mi^4*Pi^4*Q^5*qe - 14155776*me^4*mi^6*Pi^4*Q^5*qe + 
    12582912*me^2*mi^8*Pi^4*Q^5*qe + 3932160*me^8*Pi^4*Q^6*qe - 
    22937600*me^6*mi^2*Pi^4*Q^6*qe + 13893632*me^4*mi^4*Pi^4*Q^6*qe + 
    4980736*me^2*mi^6*Pi^4*Q^6*qe - 1572864*mi^8*Pi^4*Q^6*qe - 
    1048576*me^6*Pi^4*Q^7*qe + 3538944*me^4*mi^2*Pi^4*Q^7*qe - 
    2621440*me^2*mi^4*Pi^4*Q^7*qe + 131072*me^4*Pi^4*Q^8*qe - 
    131072*me^2*mi^2*Pi^4*Q^8*qe - 3538944*me^16*mi^4*Pi^4*qi - 
    2359296*me^14*mi^6*Pi^4*qi - 589824*me^16*mi^2*Pi^4*Q*qi + 
    20447232*me^14*mi^4*Pi^4*Q*qi - 2359296*me^12*mi^6*Pi^4*Q*qi - 
    1769472*me^16*Pi^4*Q^2*qi + 1966080*me^14*mi^2*Pi^4*Q^2*qi + 
    786432*me^12*mi^4*Pi^4*Q^2*qi + 15728640*me^10*mi^6*Pi^4*Q^2*qi + 
    4718592*me^14*Pi^4*Q^3*qi + 5505024*me^12*mi^2*Pi^4*Q^3*qi - 
    69599232*me^10*mi^4*Pi^4*Q^3*qi + 18874368*me^8*mi^6*Pi^4*Q^3*qi - 
    4128768*me^12*Pi^4*Q^4*qi - 27721728*me^10*mi^2*Pi^4*Q^4*qi + 
    73138176*me^8*mi^4*Pi^4*Q^4*qi - 52690944*me^6*mi^6*Pi^4*Q^4*qi + 
    1769472*me^10*Pi^4*Q^5*qi + 34603008*me^8*mi^2*Pi^4*Q^5*qi - 
    22806528*me^6*mi^4*Pi^4*Q^5*qi + 11796480*me^4*mi^6*Pi^4*Q^5*qi - 
    1179648*me^8*Pi^4*Q^6*qi - 14352384*me^6*mi^2*Pi^4*Q^6*qi + 
    2752512*me^4*mi^4*Pi^4*Q^6*qi + 11010048*me^2*mi^6*Pi^4*Q^6*qi + 
    589824*me^6*Pi^4*Q^7*qi + 589824*me^4*mi^2*Pi^4*Q^7*qi - 
    1179648*me^2*mi^4*Pi^4*Q^7*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (15925248*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 (10*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
    me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(9*me^2*Pi^4*(me^2 - Q)^3*Q*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
 (2*(me^8*mi^4*Pi^4*Q*qi - 7*me^8*mi^2*Pi^4*Q^2*qi - 
    3*me^6*mi^4*Pi^4*Q^2*qi + me^4*mi^6*Pi^4*Q^2*qi - me^8*Pi^4*Q^3*qi + 
    14*me^6*mi^2*Pi^4*Q^3*qi - 4*me^4*mi^4*Pi^4*Q^3*qi - 
    2*me^2*mi^6*Pi^4*Q^3*qi + 2*me^6*Pi^4*Q^4*qi - 8*me^4*mi^2*Pi^4*Q^4*qi + 
    6*me^2*mi^4*Pi^4*Q^4*qi + mi^6*Pi^4*Q^4*qi - me^4*Pi^4*Q^5*qi + 
    me^2*mi^2*Pi^4*Q^5*qi)*(-2*Pi^2*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{w1minus}, s] - Pi^2*HPL[{w3minus}, r] + 
    Pi^2*HPL[{w3minus}, s] - (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(27*me^2*Pi^4*(me^2 - Q)^3*Q*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^2*mi^2*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
  (27*(me^2 - Q)^2*(-1 + Q/me^2)) + 
 (10*mi^2*Q*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
  (27*(me^2 - Q)^2*(-1 + Q/me^2)) - 
 (2*mi^2*Q^2*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(27*me^2*(me^2 - Q)^2*
   (-1 + Q/me^2)) + 
 ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
    262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
    589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
    65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
    196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
    131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
    65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
    65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
   (12*Pi^2*HPL[{w1minus}, r] + (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 
    12*Pi^2*HPL[{w1minus}, s] + (36*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (884736*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) - (2*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
   (me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(12*Pi^2*HPL[{w1minus}, r] + 
    (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 12*Pi^2*HPL[{w1minus}, s] + 
    (36*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (27*me^4*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 ((1179648*me^4*mi^4*Pi^4*Q*qe - 1572864*me^2*mi^6*Pi^4*Q*qe + 
    3538944*me^2*mi^4*Pi^4*Q^2*qe - 786432*mi^6*Pi^4*Q^2*qe - 
    1179648*mi^4*Pi^4*Q^3*qe)*(-(Pi^2*HPL[{w1minus}, s1])/12 - 
    (5*Pi^2*HPL[{w1plus}, t])/12 - I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t] - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, t] + (5*Pi^2*HPL[{w1plus}, t0])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t0] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus}, t0] - (5*Pi^2*HPL[{w1plus}, v])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v] - 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v] + HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v] + HPL[{0}, r^4]*HPL[{w1minus}, r]*
     HPL[{w1plus}, v] + (5*Pi^2*HPL[{w1plus}, v0])/12 - 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v0] + 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v0] - HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v0] - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    (5*Pi^2*HPL[{w3minus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t] - (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t] + 
    (5*Pi^2*HPL[{w3minus}, t0])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t0] + (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t0] - 
    (5*Pi^2*HPL[{w3minus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v] - 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v])/2 + 
    (5*Pi^2*HPL[{w3minus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v0])/2 - 
    (5*Pi^2*HPL[{w3plus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t] - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t] + (5*Pi^2*HPL[{w3plus}, t0])/
     24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t0] + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t0] - 
    (5*Pi^2*HPL[{w3plus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, v] - 
    2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v])/2 + 
    (5*Pi^2*HPL[{w3plus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3plus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v0])/2 + 
    HPL[{w1plus}, t]*HPL[{-1, 0}, r^2] - HPL[{w1plus}, t0]*
     HPL[{-1, 0}, r^2] + HPL[{w1plus}, v]*HPL[{-1, 0}, r^2] - 
    HPL[{w1plus}, v0]*HPL[{-1, 0}, r^2] + 
    (HPL[{w3minus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3minus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, v0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, v0]*HPL[{-1, 0}, r^2])/2 - 4*HPL[{w1plus}, v]*
     HPL[{0, w1minus}, r] + 4*HPL[{w1plus}, v0]*HPL[{0, w1minus}, r] - 
    2*HPL[{w3minus}, v]*HPL[{0, w1minus}, r] + 2*HPL[{w3minus}, v0]*
     HPL[{0, w1minus}, r] - 2*HPL[{w3plus}, v]*HPL[{0, w1minus}, r] + 
    2*HPL[{w3plus}, v0]*HPL[{0, w1minus}, r] + 2*HPL[{w1plus}, t]*
     HPL[{w1minus, 0}, r] - 2*HPL[{w1plus}, t0]*HPL[{w1minus, 0}, r] - 
    2*HPL[{w1plus}, v]*HPL[{w1minus, 0}, r] + 2*HPL[{w1plus}, v0]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, t]*HPL[{w1minus, 0}, r] - 
    HPL[{w3minus}, t0]*HPL[{w1minus, 0}, r] - HPL[{w3minus}, v]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, v0]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, t]*HPL[{w1minus, 0}, r] - HPL[{w3plus}, t0]*
     HPL[{w1minus, 0}, r] - HPL[{w3plus}, v]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, v0]*HPL[{w1minus, 0}, r] - 
    (HPL[{w1minus}, s1]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, t]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, t0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, v]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, v0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w3minus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3minus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    I*Pi*HPL[{w1plus, w1plus}, t] - 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, t] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t] - 
    I*Pi*HPL[{w1plus, w1plus}, t0] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, 
      t0] + HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t0] - 
    I*Pi*HPL[{w1plus, w1plus}, v] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v] - 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v] - HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v] + I*Pi*HPL[{w1plus, w1plus}, v0] - 
    2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v0] + 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v0] + HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v0] + (I/2)*Pi*HPL[{w1plus, w3minus}, t] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v] - 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v0])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, t] - HPL[{0}, r]*
     HPL[{w1plus, w3plus}, t] - (I/2)*Pi*HPL[{w1plus, w3plus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v] + HPL[{0}, r]*
     HPL[{w1plus, w3plus}, v] - (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v0])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t] - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v] - 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v0])/4 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, t] - HPL[{0}, r]*
     HPL[{w3plus, w1plus}, t] - (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t])/
     2 - (I/2)*Pi*HPL[{w3plus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v] + HPL[{0}, r]*
     HPL[{w3plus, w1plus}, v] - (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v0])/4 - 
    HPL[{w1plus, w1plus, w1minus}, t] + HPL[{w1plus, w1plus, w1minus}, t0] - 
    HPL[{w1plus, w1plus, w1minus}, v] + HPL[{w1plus, w1plus, w1minus}, v0] + 
    HPL[{w1plus, w1plus, w4minus}, t]/2 - HPL[{w1plus, w1plus, w4minus}, t0]/
     2 + HPL[{w1plus, w1plus, w4minus}, v]/2 - 
    HPL[{w1plus, w1plus, w4minus}, v0]/2 + HPL[{w1plus, w1plus, w4plus}, t]/
     2 - HPL[{w1plus, w1plus, w4plus}, t0]/2 + 
    HPL[{w1plus, w1plus, w4plus}, v]/2 - HPL[{w1plus, w1plus, w4plus}, v0]/
     2 + HPL[{w1plus, w1plus, w5minus}, t]/2 - 
    HPL[{w1plus, w1plus, w5minus}, t0]/2 + HPL[{w1plus, w1plus, w5minus}, v]/
     2 - HPL[{w1plus, w1plus, w5minus}, v0]/2 + 
    HPL[{w1plus, w1plus, w5plus}, t]/2 - HPL[{w1plus, w1plus, w5plus}, t0]/
     2 + HPL[{w1plus, w1plus, w5plus}, v]/2 - 
    HPL[{w1plus, w1plus, w5plus}, v0]/2 - HPL[{w1plus, w3minus, w1minus}, t]/
     2 + HPL[{w1plus, w3minus, w1minus}, t0]/2 - 
    HPL[{w1plus, w3minus, w1minus}, v]/2 + 
    HPL[{w1plus, w3minus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3minus, w4minus}, t]/4 - 
    HPL[{w1plus, w3minus, w4minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4minus}, v]/4 - 
    HPL[{w1plus, w3minus, w4minus}, v0]/4 + HPL[{w1plus, w3minus, w4plus}, t]/
     4 - HPL[{w1plus, w3minus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4plus}, v]/4 - HPL[{w1plus, w3minus, w4plus}, v0]/
     4 + HPL[{w1plus, w3minus, w5minus}, t]/4 - 
    HPL[{w1plus, w3minus, w5minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5minus}, v]/4 - 
    HPL[{w1plus, w3minus, w5minus}, v0]/4 + HPL[{w1plus, w3minus, w5plus}, t]/
     4 - HPL[{w1plus, w3minus, w5plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5plus}, v]/4 - HPL[{w1plus, w3minus, w5plus}, v0]/
     4 - HPL[{w1plus, w3plus, w1minus}, t]/2 + 
    HPL[{w1plus, w3plus, w1minus}, t0]/2 - HPL[{w1plus, w3plus, w1minus}, v]/
     2 + HPL[{w1plus, w3plus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3plus, w4minus}, t]/4 - HPL[{w1plus, w3plus, w4minus}, t0]/
     4 + HPL[{w1plus, w3plus, w4minus}, v]/4 - 
    HPL[{w1plus, w3plus, w4minus}, v0]/4 + HPL[{w1plus, w3plus, w4plus}, t]/
     4 - HPL[{w1plus, w3plus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3plus, w4plus}, v]/4 - HPL[{w1plus, w3plus, w4plus}, v0]/
     4 + HPL[{w1plus, w3plus, w5minus}, t]/4 - 
    HPL[{w1plus, w3plus, w5minus}, t0]/4 + HPL[{w1plus, w3plus, w5minus}, v]/
     4 - HPL[{w1plus, w3plus, w5minus}, v0]/4 + 
    HPL[{w1plus, w3plus, w5plus}, t]/4 - HPL[{w1plus, w3plus, w5plus}, t0]/
     4 + HPL[{w1plus, w3plus, w5plus}, v]/4 - 
    HPL[{w1plus, w3plus, w5plus}, v0]/4 - HPL[{w3minus, w1plus, w1minus}, t]/
     2 + HPL[{w3minus, w1plus, w1minus}, t0]/2 - 
    HPL[{w3minus, w1plus, w1minus}, v]/2 + 
    HPL[{w3minus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3minus, w1plus, w4minus}, t]/4 - 
    HPL[{w3minus, w1plus, w4minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4minus}, v]/4 - 
    HPL[{w3minus, w1plus, w4minus}, v0]/4 + HPL[{w3minus, w1plus, w4plus}, t]/
     4 - HPL[{w3minus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4plus}, v]/4 - HPL[{w3minus, w1plus, w4plus}, v0]/
     4 + HPL[{w3minus, w1plus, w5minus}, t]/4 - 
    HPL[{w3minus, w1plus, w5minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5minus}, v]/4 - 
    HPL[{w3minus, w1plus, w5minus}, v0]/4 + HPL[{w3minus, w1plus, w5plus}, t]/
     4 - HPL[{w3minus, w1plus, w5plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5plus}, v]/4 - HPL[{w3minus, w1plus, w5plus}, v0]/
     4 - HPL[{w3minus, w3minus, w1minus}, t]/4 + 
    HPL[{w3minus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3minus, w1minus}, v]/4 + 
    HPL[{w3minus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3minus, w4minus}, t]/8 - 
    HPL[{w3minus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4minus}, v]/8 - 
    HPL[{w3minus, w3minus, w4minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, t]/8 - 
    HPL[{w3minus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, v]/8 - 
    HPL[{w3minus, w3minus, w4plus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, t]/8 - 
    HPL[{w3minus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, v]/8 - 
    HPL[{w3minus, w3minus, w5minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, t]/8 - 
    HPL[{w3minus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, v]/8 - 
    HPL[{w3minus, w3minus, w5plus}, v0]/8 - 
    HPL[{w3minus, w3plus, w1minus}, t]/4 + 
    HPL[{w3minus, w3plus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3plus, w1minus}, v]/4 + 
    HPL[{w3minus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3plus, w4minus}, t]/8 - 
    HPL[{w3minus, w3plus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4minus}, v]/8 - 
    HPL[{w3minus, w3plus, w4minus}, v0]/8 + HPL[{w3minus, w3plus, w4plus}, t]/
     8 - HPL[{w3minus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4plus}, v]/8 - HPL[{w3minus, w3plus, w4plus}, v0]/
     8 + HPL[{w3minus, w3plus, w5minus}, t]/8 - 
    HPL[{w3minus, w3plus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5minus}, v]/8 - 
    HPL[{w3minus, w3plus, w5minus}, v0]/8 + HPL[{w3minus, w3plus, w5plus}, t]/
     8 - HPL[{w3minus, w3plus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5plus}, v]/8 - HPL[{w3minus, w3plus, w5plus}, v0]/
     8 - HPL[{w3plus, w1plus, w1minus}, t]/2 + 
    HPL[{w3plus, w1plus, w1minus}, t0]/2 - HPL[{w3plus, w1plus, w1minus}, v]/
     2 + HPL[{w3plus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3plus, w1plus, w4minus}, t]/4 - HPL[{w3plus, w1plus, w4minus}, t0]/
     4 + HPL[{w3plus, w1plus, w4minus}, v]/4 - 
    HPL[{w3plus, w1plus, w4minus}, v0]/4 + HPL[{w3plus, w1plus, w4plus}, t]/
     4 - HPL[{w3plus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3plus, w1plus, w4plus}, v]/4 - HPL[{w3plus, w1plus, w4plus}, v0]/
     4 + HPL[{w3plus, w1plus, w5minus}, t]/4 - 
    HPL[{w3plus, w1plus, w5minus}, t0]/4 + HPL[{w3plus, w1plus, w5minus}, v]/
     4 - HPL[{w3plus, w1plus, w5minus}, v0]/4 + 
    HPL[{w3plus, w1plus, w5plus}, t]/4 - HPL[{w3plus, w1plus, w5plus}, t0]/
     4 + HPL[{w3plus, w1plus, w5plus}, v]/4 - 
    HPL[{w3plus, w1plus, w5plus}, v0]/4 - HPL[{w3plus, w3minus, w1minus}, t]/
     4 + HPL[{w3plus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3plus, w3minus, w1minus}, v]/4 + 
    HPL[{w3plus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3minus, w4minus}, t]/8 - 
    HPL[{w3plus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4minus}, v]/8 - 
    HPL[{w3plus, w3minus, w4minus}, v0]/8 + HPL[{w3plus, w3minus, w4plus}, t]/
     8 - HPL[{w3plus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4plus}, v]/8 - HPL[{w3plus, w3minus, w4plus}, v0]/
     8 + HPL[{w3plus, w3minus, w5minus}, t]/8 - 
    HPL[{w3plus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5minus}, v]/8 - 
    HPL[{w3plus, w3minus, w5minus}, v0]/8 + HPL[{w3plus, w3minus, w5plus}, t]/
     8 - HPL[{w3plus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5plus}, v]/8 - HPL[{w3plus, w3minus, w5plus}, v0]/
     8 - HPL[{w3plus, w3plus, w1minus}, t]/4 + 
    HPL[{w3plus, w3plus, w1minus}, t0]/4 - HPL[{w3plus, w3plus, w1minus}, v]/
     4 + HPL[{w3plus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3plus, w4minus}, t]/8 - HPL[{w3plus, w3plus, w4minus}, t0]/
     8 + HPL[{w3plus, w3plus, w4minus}, v]/8 - 
    HPL[{w3plus, w3plus, w4minus}, v0]/8 + HPL[{w3plus, w3plus, w4plus}, t]/
     8 - HPL[{w3plus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3plus, w4plus}, v]/8 - HPL[{w3plus, w3plus, w4plus}, v0]/
     8 + HPL[{w3plus, w3plus, w5minus}, t]/8 - 
    HPL[{w3plus, w3plus, w5minus}, t0]/8 + HPL[{w3plus, w3plus, w5minus}, v]/
     8 - HPL[{w3plus, w3plus, w5minus}, v0]/8 + 
    HPL[{w3plus, w3plus, w5plus}, t]/8 - HPL[{w3plus, w3plus, w5plus}, t0]/
     8 + HPL[{w3plus, w3plus, w5plus}, v]/8 - 
    HPL[{w3plus, w3plus, w5plus}, v0]/8 - (Pi^2*Log[2])/6 - 
    HPL[{w1minus}, r]*HPL[{w1minus}, s1]*Log[2] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, t]*Log[2] - HPL[{w1minus}, r]*
     HPL[{w1plus}, t0]*Log[2] + HPL[{w1minus}, r]*HPL[{w1plus}, v]*Log[2] - 
    HPL[{w1minus}, r]*HPL[{w1plus}, v0]*Log[2] + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v0]*Log[2])/2 - 
    HPL[{w1minus, w1minus}, r]*Log[2] - 2*HPL[{w1plus, w1plus}, t]*Log[2] + 
    2*HPL[{w1plus, w1plus}, t0]*Log[2] - 2*HPL[{w1plus, w1plus}, v]*Log[2] + 
    2*HPL[{w1plus, w1plus}, v0]*Log[2] - HPL[{w3minus, w1plus}, t]*Log[2] + 
    HPL[{w3minus, w1plus}, t0]*Log[2] - HPL[{w3minus, w1plus}, v]*Log[2] + 
    HPL[{w3minus, w1plus}, v0]*Log[2] - HPL[{w3plus, w1plus}, t]*Log[2] + 
    HPL[{w3plus, w1plus}, t0]*Log[2] - HPL[{w3plus, w1plus}, v]*Log[2] + 
    HPL[{w3plus, w1plus}, v0]*Log[2] - 2*HPL[{w1minus}, r]*Log[2]^2 - 
    HPL[{w1minus}, s1]*Log[2]^2 + HPL[{w1plus}, t]*Log[2]^2 - 
    HPL[{w1plus}, t0]*Log[2]^2 + HPL[{w1plus}, v]*Log[2]^2 - 
    HPL[{w1plus}, v0]*Log[2]^2 + (HPL[{w3minus}, t]*Log[2]^2)/2 - 
    (HPL[{w3minus}, t0]*Log[2]^2)/2 + (HPL[{w3minus}, v]*Log[2]^2)/2 - 
    (HPL[{w3minus}, v0]*Log[2]^2)/2 + (HPL[{w3plus}, t]*Log[2]^2)/2 - 
    (HPL[{w3plus}, t0]*Log[2]^2)/2 + (HPL[{w3plus}, v]*Log[2]^2)/2 - 
    (HPL[{w3plus}, v0]*Log[2]^2)/2 - 2*Log[2]^3 - 
    (HPL[{w1minus}, s1]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, t]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, t0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, v]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, v0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w3minus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3minus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, v0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, v0]*PolyLog[2, 1 - zi])/4 - Log[2]*PolyLog[2, 1 - zi]))/
  (1536*me^2*Pi^4*(1 - Q/me^2)*(216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 
    216*Q^4)) - 
 (((10240*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
       me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
       2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
       me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
       me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
       2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
       2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi))/
     ((me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
    (-196608*me^14*mi^4*Pi^4*qi - 131072*me^12*mi^6*Pi^4*qi + 
      65536*me^14*mi^2*Pi^4*Q*qi + 458752*me^12*mi^4*Pi^4*Q*qi - 
      393216*me^10*mi^6*Pi^4*Q*qi + 131072*me^12*mi^2*Pi^4*Q^2*qi + 
      1048576*me^10*mi^4*Pi^4*Q^2*qi + 262144*me^8*mi^6*Pi^4*Q^2*qi - 
      65536*me^12*Pi^4*Q^3*qi - 1048576*me^10*mi^2*Pi^4*Q^3*qi - 
      720896*me^8*mi^4*Pi^4*Q^3*qi + 1179648*me^6*mi^6*Pi^4*Q^3*qi + 
      196608*me^10*Pi^4*Q^4*qi + 720896*me^8*mi^2*Pi^4*Q^4*qi - 
      1900544*me^6*mi^4*Pi^4*Q^4*qi + 262144*me^4*mi^6*Pi^4*Q^4*qi - 
      131072*me^8*Pi^4*Q^5*qi + 720896*me^6*mi^2*Pi^4*Q^5*qi + 
      327680*me^4*mi^4*Pi^4*Q^5*qi - 786432*me^2*mi^6*Pi^4*Q^5*qi - 
      65536*me^6*Pi^4*Q^6*qi - 458752*me^4*mi^2*Pi^4*Q^6*qi + 
      917504*me^2*mi^4*Pi^4*Q^6*qi - 393216*mi^6*Pi^4*Q^6*qi + 
      65536*me^4*Pi^4*Q^7*qi - 131072*me^2*mi^2*Pi^4*Q^7*qi + 
      65536*mi^4*Pi^4*Q^7*qi)/(96*(me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)))*
   (-(mi*(1 + Q/me^2)*(Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]]))/
     (256*me^3*Pi^4) + (Q*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
       2*HPL[{w1plus, w1plus}, s]))/(256*me^4*Pi^4) + 
    ((Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(-2*HPL[{w1plus, w1minus}, r] - 
       4*HPL[{w1plus}, r]*Log[2]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    (Q*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
      ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
        (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
       ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
         HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
         2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
     (me^2*(1 - Q/me^2)) - (Q*(Pi^2 + 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1minus}, r]*Log[2] + 12*Log[2]^2 + 6*PolyLog[2, 1 - zi]))/
     (1536*me^4*Pi^4)))/(12*me^2*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/
     me^2)) + Log[MU]*((-32*qe)/243 - ((8*I)/81)*Pi*qe + 
   (64*me^6*qe)/(27*(me^2 - Q)^3) + (32*me^4*mi^2*qe)/(81*(me^2 - Q)^3) + 
   (128*me^2*mi^4*qe)/(27*(me^2 - Q)^3) + (((16*I)/81)*me^6*Pi*qe)/
    (me^2 - Q)^3 - (32*me^2*qe)/(81*Q) - (64*me^8*qe)/(81*(me^2 - Q)^3*Q) - 
   (64*me^4*Q*qe)/(27*(me^2 - Q)^3) - (16*me^2*mi^2*Q*qe)/(81*(me^2 - Q)^3) - 
   (160*mi^4*Q*qe)/(27*(me^2 - Q)^3) - (((16*I)/27)*me^4*Pi*Q*qe)/
    (me^2 - Q)^3 + (64*me^2*Q^2*qe)/(81*(me^2 - Q)^3) - 
   (16*mi^2*Q^2*qe)/(81*(me^2 - Q)^3) + (32*mi^4*Q^2*qe)/
    (27*me^2*(me^2 - Q)^3) + (((16*I)/27)*me^2*Pi*Q^2*qe)/(me^2 - Q)^3 - 
   (((16*I)/81)*Pi*Q^3*qe)/(me^2 - Q)^3 + (8*qi)/9 + 
   (8*me^6*qi)/(3*(me^2 - Q)^3) - (128*me^4*mi^2*qi)/(9*(me^2 - Q)^3) + 
   (352*mi^2*qi)/(9*Q) + (32*me^6*mi^2*qi)/(9*(me^2 - Q)^3*Q) - 
   (76*me^4*Q*qi)/(9*(me^2 - Q)^3) + (16*me^2*mi^2*Q*qi)/(me^2 - Q)^3 + 
   (8*me^2*Q^2*qi)/(me^2 - Q)^3 - (16*mi^2*Q^2*qi)/(3*(me^2 - Q)^3) - 
   (20*Q^3*qi)/(9*(me^2 - Q)^3) + (16*me^10*qi)/
    (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (40*me^8*mi^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^6*mi^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (40*me^10*mi^2*qi)/(9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   (52*me^8*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (184*me^6*mi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (80*me^4*mi^4*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (212*me^6*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (68*me^4*mi^2*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (56*me^2*mi^4*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (148*me^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^2*mi^2*Q^3*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (40*mi^4*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (44*me^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (44*mi^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
     393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
     4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
     3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
     4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
     2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
     2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
     458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
     458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
     2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
     5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
     11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
     2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
     15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
     6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
     2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
     1376256*me^2*mi^2*Pi^4*Q^5*qi)/(331776*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) + 
   (61*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
      65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
      196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
      196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
      65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
      589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
      1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
      294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
      2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
      1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
      294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
      294912*me^2*mi^2*Pi^4*Q^5*qi))/(1990656*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) + 
   ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
      524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
      131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
      2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
      196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
      1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
      655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(1536*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     Q*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) + 
   ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
      524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
      131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
      2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
      196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
      1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
      655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(1536*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4)) - 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(13824*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
         262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
       (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
        851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
        196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
        262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 
        65536*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4))*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(1536*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) - 
   ((131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
      262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
      720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
      131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
      753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
      262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
      294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
      131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
      98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 
      32768*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
    (36864*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) - 
   ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
      1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
      196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
      1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
      229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
      1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
      557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
      393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
      131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
      98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
     (I*Pi - HPL[{w1plus}, s]))/(36864*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
     Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (2592*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (2592*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
      262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(36864*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) - (13*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
      65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
      65536*me^4*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (73728*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
    (1728*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 557056*me^6*Pi^4*Q^2*qe + 
      32768*me^4*Pi^4*Q^3*qe - 163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*
     (I*Pi - HPL[{w1plus}, s1]))/(768*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
     (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) - 
   (16*mi*(1 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(9*me^5*Pi^4*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   (16*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
      me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
      2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
      me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(9*me^3*mi*Pi^4*(me^2 - Q)^4*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) - 
   ((-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
      589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
      294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
    (768*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
      2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 
      432*me^4*Q^5 + 864*me^2*mi^2*Q^5)) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
    (13824*Pi^4*Q^2) + ((196608*me^4*mi^2*Pi^4*Q^2*qi - 
      32768*me^4*Pi^4*Q^3*qi - 262144*me^2*mi^2*Pi^4*Q^3*qi + 
      32768*me^2*Pi^4*Q^4*qi + 65536*mi^2*Pi^4*Q^4*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
    (36864*Pi^4*(me^2 - Q)^4*Q) - 
   ((-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
      65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
      32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
     ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
      HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
    (768*me^2*Pi^4*(1 - Q/me^2)*(24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 
      48*me^4*Q^3 + 96*me^2*mi^2*Q^3 + 24*me^2*Q^4 - 48*mi^2*Q^4)) + 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (73728*Pi^4*(me^2 - Q)^4*Q) + 
   (8*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (9*me^6*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
      262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
      589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
      65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
      196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
      131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
      65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
      65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (73728*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)) - (8*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
     (me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (9*me^6*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   (8*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
      me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (9*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
      1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
      2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
      1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
      589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
      589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
      2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
      1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
      589824*mi^4*Pi^4*Q^7*qi)*(2*HPL[{w1plus, w1minus}, r] + 
      4*HPL[{w1plus}, r]*Log[2]))/(663552*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
      (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
      12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - 
      (8*I)*Pi*Log[2] - 8*HPL[{w1plus}, s]*Log[2]))/
    (73728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
   ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
      262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
      589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
      65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
      196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
      131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
      65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
      65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(36864*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q^2*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
      me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(9*me^4*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q^2*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
      I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
      HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
    (1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
      I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
      HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
    (1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
      262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
     (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
      (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
      2*HPL[{w1plus}, s]*Log[2]))/(36864*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) - ((-131072*me^4*mi^2*Pi^4*Q*qi + 
      131072*me^2*mi^2*Pi^4*Q^2*qi)*((Pi^2*HPL[{w1minus}, r])/2 - 
      (Pi^2*HPL[{w1minus}, s])/2 + I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
      HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
      HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
      HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
      2*HPL[{w1plus, w1plus}, s]*Log[2]))/(768*me^2*Pi^4*(1 - Q/me^2)*
     (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) + 
   (((8*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/Sqrt[4 - Q/mi^2] - 
   (((832*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
    (Q^2*Sqrt[4 - Q/mi^2]) - (((16*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*
     Log[(-1 + s)/(1 + s)])/(Q*Sqrt[4 - Q/mi^2]) + 
   (((8*I)/81)*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/Sqrt[4 - Q/me^2] - 
   (((64*I)/81)*me^4*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/
    (Q^2*Sqrt[4 - Q/me^2]) - (((16*I)/81)*me^2*Sqrt[Q/me^2]*qe*
     Log[(-1 + s1)/(1 + s1)])/(Q*Sqrt[4 - Q/me^2]) + (8*qe*Log[ubar])/81 - 
   (16*me^6*qe*Log[ubar])/(81*(me^2 - Q)^3) + (16*me^4*Q*qe*Log[ubar])/
    (27*(me^2 - Q)^3) - (16*me^2*Q^2*qe*Log[ubar])/(27*(me^2 - Q)^3) + 
   (16*Q^3*qe*Log[ubar])/(81*(me^2 - Q)^3) + (16*me^6*qe*Log[zi])/
    (81*(me^2 - Q)^3) - (16*me^4*Q*qe*Log[zi])/(27*(me^2 - Q)^3) + 
   (16*me^2*Q^2*qe*Log[zi])/(27*(me^2 - Q)^3) - 
   (16*Q^3*qe*Log[zi])/(81*(me^2 - Q)^3) + (8*qi*Log[zi])/9 - 
   (16*me^6*qi*Log[zi])/(9*(me^2 - Q)^3) + (16*me^4*Q*qi*Log[zi])/
    (3*(me^2 - Q)^3) - (16*me^2*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3) + 
   (16*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3) - (16*me^10*qi*Log[zi])/
    (9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + (16*me^8*mi^2*qi*Log[zi])/
    (9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - (8*me^10*mi^2*qi*Log[zi])/
    (9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^8*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (40*me^6*mi^2*Q*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*me^4*mi^4*Q*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (56*me^6*Q^2*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (56*me^4*mi^2*Q^2*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^2*mi^4*Q^2*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^4*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^2*mi^2*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*mi^4*Q^3*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*me^2*Q^4*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*mi^2*Q^4*qi*Log[zi])/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   ((65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
      65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
      196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
      196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
      65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
      589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
      1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
      294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
      2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
      1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
      294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
      294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(331776*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(1728*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (4*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(27*me^6*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
      2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
      2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
      3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
      2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
      1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
      2359296*me^2*mi^6*Pi^4*Q^6*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
    (7962624*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
   (8*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
      me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
      2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
      me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(27*me^4*Pi^4*(me^2 - Q)^4*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) - 
   (8*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
      me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
     (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
      Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
      (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
      12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
      (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
      (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, 
        s] + (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
      (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] - 36*HPL[{w1minus, w1minus, w1minus}, r] + 
      12*HPL[{w1minus, w1minus, w3minus}, r] + 
      12*HPL[{w1minus, w3minus, w1minus}, r] - 
      12*HPL[{w1minus, w3plus, w1plus}, r] + 
      12*HPL[{w1plus, w1minus, w1plus}, r] - 
      12*HPL[{w1plus, w1minus, w1plus}, s] + 
      12*HPL[{w3minus, w1minus, w1minus}, r] + 
      6*HPL[{w3minus, w1plus, w1plus}, r] - 
      6*HPL[{w3minus, w1plus, w1plus}, s] - 
      6*HPL[{w3plus, w1minus, w1plus}, r] - 
      6*HPL[{w3plus, w1minus, w1plus}, s] - 
      12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
      (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
      (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
       Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
      24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
       Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
      24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
      24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
      12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
       PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
      12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(27*me^2*Pi^4*(me^2 - Q)^3*Q*
     (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
   (8*mi^2*Q*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
      (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
      Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
      12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
      12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
      (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
      (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
       HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
      (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, 
        r] - (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
      12*HPL[{w1minus, w1minus, w3minus}, r] - 
      12*HPL[{w1minus, w1plus, w1plus}, s] - 
      12*HPL[{w1minus, w3minus, w1minus}, r] + 
      12*HPL[{w1minus, w3plus, w1plus}, r] - 
      12*HPL[{w1plus, w1minus, w1plus}, r] - 
      12*HPL[{w1plus, w1plus, w1minus}, r] - 
      12*HPL[{w3minus, w1minus, w1minus}, r] - 
      6*HPL[{w3minus, w1plus, w1plus}, r] + 
      6*HPL[{w3minus, w1plus, w1plus}, s] + 
      6*HPL[{w3plus, w1minus, w1plus}, r] + 
      6*HPL[{w3plus, w1minus, w1plus}, s] + 
      12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
      (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
      (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
       Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
      24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*
       Log[2] - 24*HPL[{w3minus, w1minus}, r]*Log[2] + 
      24*HPL[{w3plus, w1plus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, s]*
       Log[2] + 24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*
       Log[2]^2 - 24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*
       Log[2]^2 + 12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 
      12*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*
       PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
    (27*(me^2 - Q)^2*(-1 + Q/me^2))) + 
 ((-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
    589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
    294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
   (-3*Pi^2*HPL[{w1minus}, r] + 6*Pi^2*HPL[{w1plus}, r] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, r] + (12*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, r] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, r] + 2*HPL[{w1minus, w1plus, w1plus}, r] - 
    12*HPL[{w1plus, 0, w1plus}, r] - 8*HPL[{w1plus, w1minus, w1plus}, r] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    8*HPL[{w1plus, w1plus}, r]*Log[2] - 21*Zeta[3]))/
  (1536*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
    2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 432*me^4*Q^5 + 
    864*me^2*mi^2*Q^5)) + ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    6*Pi^2*HPL[{w1plus}, s] - (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/(27648*Pi^4*Q^2) + 
 ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    6*Pi^2*HPL[{w1plus}, s] - (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (147456*Pi^4*(me^2 - Q)^4*Q) - 
 ((196608*me^4*mi^2*Pi^4*Q^2*qi - 32768*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 32768*me^2*Pi^4*Q^4*qi + 
    65536*mi^2*Pi^4*Q^4*qi)*(-2*Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + 6*Pi^2*HPL[{w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (73728*Pi^4*(me^2 - Q)^4*Q) - 
 (2*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(9*me^6*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 ((-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
    2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
    3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
    2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
    1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
    2359296*me^2*mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(5308416*me^4*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (4*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + me^10*mi^6*Pi^4*Q^2*qi - 
    2*me^10*mi^4*Pi^4*Q^3*qi + 2*me^8*mi^4*Pi^4*Q^4*qi - 
    2*me^6*mi^6*Pi^4*Q^4*qi + me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + 
    me^2*mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(9*me^4*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (16*(3*me^4*mi^4*qe - 4*me^2*mi^6*qe - 2*mi^6*Q*qe - 3*mi^4*Q^2*qe)*
   ((-I)*Pi^3 + 2*Pi^2*HPL[{0}, r] + 
    Pi^2*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    (2*I)*Pi*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus}, r] - 
    Pi^2*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (2*I)*Pi*HPL[{w1plus}, r]*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    (4*I)*Pi*HPL[{0, w1plus}, r] - 
    2*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus, w1plus}, r] + 
    2*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{0}, r]*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (2*I)*Pi*HPL[{w1plus, w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{w1plus}, r]*HPL[{w1plus, w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{0, w1plus, w1plus}, r] - 2*HPL[{w1plus, w1plus, w1minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] + 2*HPL[{w1plus, w1plus, w2minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2] + 7*Zeta[3]))/
  (27*me^2*(me^2 - Q)^3*(-1 + Q/me^2)) + 
 (2*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (-24*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)] - 6*Pi^2*HPL[{w1minus}, r] + 
    16*Pi^2*HPL[{w1minus}, s] + 12*Pi^2*HPL[{w1plus}, s] - 
    (48*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    22*Pi^2*HPL[{w4minus}, s] + (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w4plus}, s] + 2*Pi^2*HPL[{w5minus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w5plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w4minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w5minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (36*I)*Pi*HPL[{w1minus, w1plus}, s] + (24*I)*Pi*HPL[{w1plus, 0}, s] - 
    24*HPL[{w4minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w5minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    (36*I)*Pi*HPL[{w1plus, w1minus}, s] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] - (24*I)*Pi*HPL[{w4minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w4plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w4plus, w1plus}, s] - (24*I)*Pi*HPL[{w5minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w5plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w5plus, w1plus}, s] + 96*HPL[{0, w1plus, 0}, 
      (1 + 2*Sqrt[zi])^(-1)] - 48*HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    48*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    36*HPL[{w1minus, w1plus, w1plus}, s] - 24*HPL[{w1plus, 0, w1plus}, s] - 
    36*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    24*HPL[{w4minus, w1plus, w1plus}, s] + 
    24*HPL[{w4plus, w1minus, w1plus}, s] + 
    24*HPL[{w5minus, w1plus, w1plus}, s] + 
    24*HPL[{w5plus, w1minus, w1plus}, s] - 18*Pi^2*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w1minus}, s]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w4minus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w5minus}, s]*Log[2] - 
    96*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    96*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    24*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 96*HPL[{w1plus, w1plus}, s]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    48*HPL[{w4plus, w1plus}, s]*Log[2] - 48*HPL[{w5plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, s]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 + 
    24*HPL[{w4minus}, s]*Log[2]^2 + 24*HPL[{w5minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w4minus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w5minus}, s]*PolyLog[2, 1 - zi] + 84*Zeta[3]))/
  (27*me^6*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (16*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
    me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, s] - 
    (Pi^2*HPL[{w1minus}, r]*HPL[{w1minus}, s])/2 + 
    Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] + (2*I)*Pi*HPL[{w1plus}, r]*HPL[{-1, 1}, r^2] - 
    (2*I)*Pi*HPL[{w1plus}, s]*HPL[{-1, 1}, r^2] + (4*I)*Pi*HPL[{w1plus}, s]*
     HPL[{0, w1minus}, r] + (4*Pi^2*HPL[{w1minus, w1minus}, r])/3 - 
    (3*I)*Pi*HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (Pi^2*HPL[{w1minus, w1minus}, s])/3 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w1minus}, s] - Pi^2*HPL[{w1minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    Pi^2*HPL[{w1minus, w2minus}, r] + (Pi^2*HPL[{w1minus, w3minus}, r])/12 - 
    (Pi^2*HPL[{w1minus, w3minus}, s])/12 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w3minus}, s] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w3plus}, s] - (11*Pi^2*HPL[{w1minus, w4minus}, r])/6 + 
    (11*Pi^2*HPL[{w1minus, w4minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w4minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w4plus}, s] + (Pi^2*HPL[{w1minus, w5minus}, r])/6 - 
    (Pi^2*HPL[{w1minus, w5minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w5minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w5plus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, 0}, s] - 2*HPL[{w1minus, w4minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w4minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w5minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] - 2*HPL[{w1minus, w5minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] - Pi^2*HPL[{w1plus, w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w1minus}, s] + 
    (2*Pi^2*HPL[{w1plus, w1plus}, r])/3 - (2*Pi^2*HPL[{w1plus, w1plus}, s])/
     3 + 2*HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w2minus}, s] + 
    2*HPL[{w1plus, w1minus}, r]*HPL[{w1plus, w2plus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w3minus}, s] + 
    (Pi^2*HPL[{w1plus, w3plus}, r])/12 - (Pi^2*HPL[{w1plus, w3plus}, s])/12 + 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w3plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w4minus}, s] - 
    (11*Pi^2*HPL[{w1plus, w4plus}, r])/6 - 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w4plus}, r] + (11*Pi^2*HPL[{w1plus, w4plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w4plus}, s] + 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w4plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w5minus}, s] + 
    (Pi^2*HPL[{w1plus, w5plus}, r])/6 + 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w5plus}, r] - (Pi^2*HPL[{w1plus, w5plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w5plus}, s] - 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w5plus}, s] - 
    Pi^2*HPL[{w2minus, w1minus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (4*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    (4*I)*Pi*HPL[{0, w1plus, w1minus}, r] - 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, s]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    I*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1minus, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w4plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w5plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w5minus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w3plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w4plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w5plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5plus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (2*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus, 0}, s] - 
    (3*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    3*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    I*Pi*HPL[{w1plus, w1minus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w5minus}, r] - 
    2*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, r] - 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w3minus, w1plus}, s] + 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w4minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w5minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1minus, w1minus}, r] - 
    3*HPL[{w1minus, w1minus, w1minus, w3minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w4minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w5minus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, s] - 
    HPL[{w1minus, w1minus, w1plus, w3plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w4plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w5plus}, r] - 
    2*HPL[{w1minus, w1minus, w3minus, w1minus}, r] + 
    2*HPL[{w1minus, w1minus, w3plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w4minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w4plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w5minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w5plus, w1plus}, r] + 
    2*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    HPL[{w1minus, w1plus, w1minus, w3plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w4plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w5plus}, r] + 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w3minus, w1plus}, r] - 
    HPL[{w1minus, w1plus, w3plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w4minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w4plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w5minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w5plus, w1minus}, r] + 
    2*HPL[{w1minus, w2minus, w1plus, w1plus}, r] - 
    HPL[{w1minus, w3minus, w1minus, w1minus}, r] - 
    HPL[{w1minus, w3minus, w1plus, w1plus}, r]/2 + 
    HPL[{w1minus, w3minus, w1plus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, r]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w4minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w5minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    HPL[{w1plus, w1minus, w1minus, w1plus}, r] + 
    3*HPL[{w1plus, w1minus, w1minus, w1plus}, s] - 
    HPL[{w1plus, w1minus, w1minus, w3plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w4plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w5plus}, r] + 
    3*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    2*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w3minus, w1plus}, r] - 
    HPL[{w1plus, w1minus, w3plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w4minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w4plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w5minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w5plus, w1minus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    2*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    HPL[{w1plus, w1plus, w1plus, w1plus}, r] + 
    HPL[{w1plus, w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    2*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, r]/2 + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, s]/2 + 
    HPL[{w1plus, w3minus, w1plus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1minus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1plus, w1plus}, r]/2 + 
    HPL[{w1plus, w3plus, w1plus, w1plus}, s]/2 - 
    2*HPL[{w1plus, w4minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w4minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w4plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w5plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    (3*Pi^2*HPL[{w1minus}, r]*Log[2])/2 + (3*Pi^2*HPL[{w1minus}, s]*Log[2])/
     2 + (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, r]*Log[2] - 
    (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, s]*Log[2] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] - 
    2*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w1minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] + 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w3minus}, s]*Log[2] - I*Pi*HPL[{w1minus, w3plus}, r]*
     Log[2] + I*Pi*HPL[{w1minus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4minus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1plus, w1minus}, r]*Log[2] - 4*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 4*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - I*Pi*HPL[{w1plus, w3minus}, r]*
     Log[2] + I*Pi*HPL[{w1plus, w3minus}, s]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5plus}, s]*Log[2] - 
    6*HPL[{w1minus, w1minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w1minus, w3minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w4minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w5minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1minus, w1plus, w1plus}, s]*Log[2] - 
    2*HPL[{w1minus, w1plus, w3plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w4plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w5plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3minus, w1minus}, r]*Log[2] + 
    2*HPL[{w1minus, w3plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w4minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w4plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w4plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w5minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w5plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w5plus, w1plus}, s]*Log[2] + 
    4*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 4*HPL[{w1plus, 0, w1plus}, s]*
     Log[2] + 6*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    6*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w1minus, w3plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w4plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w5plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    4*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] + 
    2*HPL[{w1plus, w3minus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w3minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w3plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w4minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w4minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w4plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w5minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w5minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w5plus, w1minus}, r]*Log[2] - 
    4*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1minus}, r]*
     Log[2]^2 + 2*HPL[{w1minus, w1minus}, s]*Log[2]^2 - 
    2*HPL[{w1minus, w3minus}, r]*Log[2]^2 + 2*HPL[{w1minus, w3minus}, s]*
     Log[2]^2 + 2*HPL[{w1minus, w4minus}, r]*Log[2]^2 - 
    2*HPL[{w1minus, w4minus}, s]*Log[2]^2 + 2*HPL[{w1minus, w5minus}, r]*
     Log[2]^2 - 2*HPL[{w1minus, w5minus}, s]*Log[2]^2 - 
    4*HPL[{w1plus, w1plus}, r]*Log[2]^2 + 4*HPL[{w1plus, w1plus}, s]*
     Log[2]^2 - 2*HPL[{w1plus, w3plus}, r]*Log[2]^2 + 
    2*HPL[{w1plus, w3plus}, s]*Log[2]^2 + 2*HPL[{w1plus, w4plus}, r]*
     Log[2]^2 - 2*HPL[{w1plus, w4plus}, s]*Log[2]^2 + 
    2*HPL[{w1plus, w5plus}, r]*Log[2]^2 - 2*HPL[{w1plus, w5plus}, s]*
     Log[2]^2 - HPL[{w1minus, w1minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w1minus}, s]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w3minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w3minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w4minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w4minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w5minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w5minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w1plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w1plus}, s]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w3plus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w3plus}, s]*PolyLog[2, 1 - zi] + HPL[{w1plus, w4plus}, r]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w4plus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w5plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w5plus}, s]*
     PolyLog[2, 1 - zi] + 7*HPL[{w1minus}, r]*Zeta[3] - 
    7*HPL[{w1minus}, s]*Zeta[3]))/(9*me^2*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*me^4*mi^2*Pi^4*Q*qi + 131072*me^2*mi^2*Pi^4*Q^2*qi)*
   (6*Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 2*Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (8*I)*Pi*HPL[{w1plus}, s]*HPL[{0, w1minus}, r] - 
    3*Pi^2*HPL[{w1minus, w1minus}, r] - (10*I)*Pi*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 3*Pi^2*HPL[{w1minus, w1minus}, s] - 
    6*Pi^2*HPL[{w1minus, w1plus}, s] - 2*Pi^2*HPL[{w1minus, w2minus}, r] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, 0}, s] - 
    6*Pi^2*HPL[{w1plus, w1minus}, s] + (10*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w1minus}, s] + 6*HPL[{w1minus, w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w2minus}, s] + 4*HPL[{w1plus, w1minus}, r]*
     HPL[{w1plus, w2plus}, s] - 2*Pi^2*HPL[{w2minus, w1minus}, s] + 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus, w1plus}, s] + 
    (8*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{0, w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w1plus}, r] + 
    (6*I)*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w1plus, 0}, s] + 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (12*I)*Pi*HPL[{w1plus, w1minus, 0}, s] + 
    (4*I)*Pi*HPL[{w1plus, w1minus, w1minus}, r] - 
    (14*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    10*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1plus, w1plus}, s] + 
    12*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    4*HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    4*HPL[{w1minus, w2minus, w1plus, w1plus}, r] + 
    12*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    12*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    14*HPL[{w1plus, w1minus, w1minus, w1plus}, s] + 
    8*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    4*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    4*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    8*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    4*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    4*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    4*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*HPL[{w1minus}, r]*Log[2] + 6*Pi^2*HPL[{w1minus}, s]*Log[2] + 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s]*Log[2] - 8*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 8*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - 4*HPL[{w1minus, w1plus, w1plus}, r]*
     Log[2] + 24*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 
    24*HPL[{w1plus, 0, w1plus}, s]*Log[2] + 
    16*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    20*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w1plus, w1minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    16*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    8*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    8*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] - 
    8*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 12*HPL[{w1plus, w1plus}, r]*
     Log[2]^2 + 12*HPL[{w1plus, w1plus}, s]*Log[2]^2 - 
    21*HPL[{w1minus}, r]*Zeta[3] + 21*HPL[{w1minus}, s]*Zeta[3]))/
  (3072*me^2*Pi^4*(1 - Q/me^2)*(-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 
    48*Q^3))


==> supplemented/F92E_GPL.dat <==
(-218*qi)/27 - (((16*I)/3)*Pi*qi)/Sqrt[1 - (4*mi^2)/Q] + 
 (832*mi^2*qi)/(9*(4*mi^2 - Q)) + (976*mi^2*qi)/(9*Q) + 
 (8*massscheme*mi^2*qi)/(3*Q) - (256*mi^4*qi)/(9*(4*mi^2 - Q)*Q) - 
 (64*Q*qi)/(3*(4*mi^2 - Q)) + (1024*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*
   Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/(9*(4*mi^2 - Q)^2*Q^2) - 
 (128*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi)/(3*(4*mi^2 - Q)*Q^2) + (16*massscheme*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/(3*(4*mi^2 - Q)*Q^2) - 
 (256*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi)/(9*(4*mi^2 - Q)^2*Q) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4*mi^2 + Q))/mi^4)]*qi)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (128*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (3*Q^2*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)/
  (36864*Pi^2*Q^2) - (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
   65536*Pi^4*Q^2*qi)/(36864*Pi^2*Q^2) + 
 (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
  (6144*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/4608)*(-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((7*I)/6912)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 
    20480*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
  (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((17*I)/5184)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/4608)*EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/(6912*Pi^2*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((I/27648)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
  (Pi*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/4608)*(EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 
    8192*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/9216)*(EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((17*I)/5184)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/4608)*EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/(6912*Pi^2*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((I/27648)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
  (Pi*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/4608)*(EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 
    8192*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/9216)*(EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((7*I)/6912)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 
    36864*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
  (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(221184*Pi^2*Q^2) - 
 (7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi))/(6912*Pi^2*(1 - (4*mi^2)/Q)*Q^3) - 
 ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
    32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi*(1 - (4*mi^2)/Q)*Q^3) - 
 (131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 65536*mi^2*Pi^4*Q^2*qi + 
   20480*Pi^4*Q^3*qi)/(4608*Pi^2*(1 - (4*mi^2)/Q)*Q^3) - 
 ((I/256)*((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
       65536*Pi^4*Q^2*qi))/(432*Q) + 
    (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 376832*Pi^4*Q^2*qi)/
     (72*Q)))/(Pi^3*Q*Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/3072)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2))*
  G[{-1, 0}, s] + (((-I/1152)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/1152)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, 0}, s] + 
 (((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/3072)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2))*
  G[{1, 0}, s] + (((-I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), -r^(-1)}, 1] + 
 (((-I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), r^(-1)}, 1] + 
 (((-I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), -r^(-1)}, 1] + 
 (((-I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), r^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, 0, -s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, 0, s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, -s^(-1), -s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, -s^(-1), s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, s^(-1), -s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, s^(-1), s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(3072*Pi^4*Q^2))*
  G[{-s^(-1), 0, -s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(3072*Pi^4*Q^2))*
  G[{-s^(-1), 0, s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(6144*Pi^4*Q^2))*
  G[{-s^(-1), -s^(-1), -s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(6144*Pi^4*Q^2))*
  G[{-s^(-1), -s^(-1), s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (5*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(18432*Pi^4*Q^2))*
  G[{-s^(-1), s^(-1), -s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (5*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(18432*Pi^4*Q^2))*
  G[{-s^(-1), s^(-1), s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(3072*Pi^4*Q^2))*
  G[{s^(-1), 0, -s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(3072*Pi^4*Q^2))*
  G[{s^(-1), 0, s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (5*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(18432*Pi^4*Q^2))*
  G[{s^(-1), -s^(-1), -s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (5*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(18432*Pi^4*Q^2))*
  G[{s^(-1), -s^(-1), s^(-1)}, 1] + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(6144*Pi^4*Q^2))*
  G[{s^(-1), s^(-1), -s^(-1)}, 1] + 
 (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(6144*Pi^4*Q^2))*
  G[{s^(-1), s^(-1), s^(-1)}, 1] + 
 ((I/4608)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   Log[2])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(6144*Pi^2*Q^2) + 
 (8*qi*Log[MU])/9 + (160*mi^2*qi*Log[MU])/(3*Q) - 
 (64*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[MU])/(3*(4*mi^2 - Q)*Q^2) - 
 ((I/9216)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   Log[MU])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   Log[MU])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((7*I)/3456)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
  (2304*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((7*I)/3456)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
  (2304*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   Log[MU])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(18432*Pi^2*Q^2) - 
 ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*Log[MU])/(2304*Pi^2*(1 - (4*mi^2)/Q)*Q^3) - 
 ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + G[{-s^(-1)}, 1]^2*
  ((7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi))/(6912*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) + (131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 
     65536*mi^2*Pi^4*Q^2*qi + 20480*Pi^4*Q^3*qi)/(4608*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[2])/
    (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*Log[MU])/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3)) + 
 G[{s^(-1)}, 1]^2*((7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(6912*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) + (131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 
     65536*mi^2*Pi^4*Q^2*qi + 20480*Pi^4*Q^3*qi)/(4608*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[2])/
    (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*Log[MU])/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3)) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s^(-1))/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s^(-1))/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s^(-1))/2])/
  (3*Q^2*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s^(-1))/2])/
  (3*Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s^(-1))/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s^(-1))/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s^(-1))/2])/
  (3*Q^2*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s^(-1))/2])/
  (3*Q*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)) - 
 (64*mi^4*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/((4*mi^2 - Q)*Q^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (16*mi^2*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)) - (64*mi^4*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/((4*mi^2 - Q)*Q^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (16*mi^2*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)) - (64*mi^4*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/((4*mi^2 - Q)*Q^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)*Q) + 
 ((I/3072)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   Log[s])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/2304)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   Log[s])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (((7*I)/3456)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[s])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[s])/
  (2304*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (((7*I)/3456)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[s])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[s])/
  (2304*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/2304)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   Log[s])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*Log[s])/(1152*Pi^2*(1 - (4*mi^2)/Q)*Q^3) + 
 ((I/1152)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU]*Log[s])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/1152)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU]*Log[s])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (((32*I)/9)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((64*I)/9)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) + 
 ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((4*mi^2 - Q)*Q^2) + ((16*I)*massscheme*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((128*I)/9)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) + 
 (((64*I)/9)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((16*I)/9)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((16*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/Sqrt[4 - Q/mi^2] - 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (((32*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*Sqrt[4 - Q/mi^2]) + 
 (((32*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((256*I)/3)*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((64*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((32*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((256*I)/3)*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - (((64*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[MU]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - (16*mi^2*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)) - (64*mi^4*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q)^2 - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/((4*mi^2 - Q)*Q^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (8*qi*Log[zi])/9 - 
 (160*mi^2*qi*Log[zi])/(3*Q) + (64*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*
   Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[zi])/(3*(4*mi^2 - Q)*Q^2) + 
 ((I/4608)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   Log[zi])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*EulerGamma*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
  (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*EulerGamma*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
  (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((I/4608)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   Log[zi])/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[s]*Log[zi])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[s]*Log[zi])/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[zi])/((4*mi^2 - Q)*Q^2) - 
 ((I/9216)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((I/9216)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
  (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + G[{0, s^(-1)}, 1]*
  ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
    (3072*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + G[{s^(-1), -s^(-1)}, 1]*
  (-(1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)/
    (18432*Pi^4*Q^2) - (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
     65536*Pi^4*Q^2*qi)/(18432*Pi^4*Q^2) + 
   (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(110592*Pi^4*Q^2) + 
   (((5*I)/18432)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(4608*Pi^4*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(9216*Pi^4*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + G[{-s^(-1), -s^(-1)}, 1]*
  ((1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)/
    (18432*Pi^4*Q^2) + (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
     65536*Pi^4*Q^2*qi)/(18432*Pi^4*Q^2) + 
   (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(110592*Pi^4*Q^2) - 
   ((I/6144)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(4608*Pi^4*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(9216*Pi^4*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + G[{-s^(-1), s^(-1)}, 1]*
  (-(1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)/
    (18432*Pi^4*Q^2) - (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
     65536*Pi^4*Q^2*qi)/(18432*Pi^4*Q^2) - 
   (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(110592*Pi^4*Q^2) - 
   (((5*I)/18432)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
   ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(4608*Pi^4*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(9216*Pi^4*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + G[{s^(-1), s^(-1)}, 1]*
  ((1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)/
    (18432*Pi^4*Q^2) + (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
     65536*Pi^4*Q^2*qi)/(18432*Pi^4*Q^2) - 
   (524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(110592*Pi^4*Q^2) + 
   ((I/6144)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
   ((I/2304)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(4608*Pi^4*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(9216*Pi^4*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
 G[{0, -s^(-1)}, 1]*(-(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi)/(3072*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
 G[{s^(-1)}, 1]*((-16*qi)/(3*Sqrt[1 - (4*mi^2)/Q]) + 
   ((I/18432)*(1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 
      589824*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
   ((I/18432)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   ((I/4608)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (17*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((7*I)/6912)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (5*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (27648*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (17*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((7*I)/6912)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (5*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (27648*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 
      36864*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((55*I)/110592)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   (5*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(36864*Pi^2*Q^2) + 
   (((7*I)/3456)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) - (-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
     32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)/(1152*Pi^2*(1 - (4*mi^2)/Q)*
     Q^3) + ((I/2304)*(131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 
      65536*mi^2*Pi^4*Q^2*qi + 20480*Pi^4*Q^3*qi))/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) - 
   ((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi))/
      (432*Q) + (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 
       376832*Pi^4*Q^2*qi)/(72*Q))/(256*Pi^4*Q*
     Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{0, -s^(-1)}, 1])/(1152*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) - ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{0, s^(-1)}, 1])/
    (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), -r^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), r^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), -r^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), r^(-1)}, 1] - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{-s^(-1), -s^(-1)}, 1])/(2304*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{-s^(-1), s^(-1)}, 1])/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{s^(-1), -s^(-1)}, 1])/(2304*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{s^(-1), s^(-1)}, 1])/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*Log[2])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(Pi^3*Q^2) + 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[2])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     Log[2]^2)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
     Log[MU])/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(Pi^3*Q^2) + 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[MU])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     Log[2]*Log[MU])/(1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[s])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (EulerGamma*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (EulerGamma*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2]*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
 G[{-s^(-1)}, 1]*((16*qi)/(3*Sqrt[1 - (4*mi^2)/Q]) - 
   ((I/18432)*(1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 
      589824*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   ((I/18432)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
   ((I/4608)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi)/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (17*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((7*I)/6912)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (27648*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (17*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((7*I)/6912)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (27648*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi))/
    (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 
      36864*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((55*I)/110592)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
   (7*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(36864*Pi^2*Q^2) - 
   (((7*I)/3456)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
     Q^3) - ((I/2304)*(131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 
      65536*mi^2*Pi^4*Q^2*qi + 20480*Pi^4*Q^3*qi))/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) + 
   ((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi))/
      (432*Q) + (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 
       376832*Pi^4*Q^2*qi)/(72*Q))/(256*Pi^4*Q*
     Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{0, -s^(-1)}, 1])/(1152*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{0, s^(-1)}, 1])/
    (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), -r^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{-r^(-1), r^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), -r^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{r^(-1), r^(-1)}, 1] + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{-s^(-1), -s^(-1)}, 1])/(2304*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) - ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{-s^(-1), s^(-1)}, 1])/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{s^(-1), -s^(-1)}, 1])/(2304*Pi^4*(1 - (4*mi^2)/Q)*
     Q^3) - ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{s^(-1), s^(-1)}, 1])/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*Log[2])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[2])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[2])/(Pi^3*Q^2) - 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[2])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     Log[2]^2)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
     Log[MU])/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[MU])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Log[MU])/(Pi^3*Q^2) - 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[MU])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     Log[2]*Log[MU])/(1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]*Log[MU])/
    (1152*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU]^2)/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   G[{s^(-1)}, 1]*((-7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/
      (3456*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
     (131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 65536*mi^2*Pi^4*Q^2*qi + 
       20480*Pi^4*Q^3*qi)/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
     ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
        8192*Pi^4*Q^3*qi)*Log[2])/(576*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
     ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
        8192*Pi^4*Q^3*qi)*Log[MU])/(1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3)) + 
   ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
      32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*Log[s])/
    (Pi^3*(1 - (4*mi^2)/Q)*Q^3) - 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (EulerGamma*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (EulerGamma*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*Log[zi])/
    (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2]*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2]*Log[zi])/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi]^2)/
    (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
 G[{-r^(-1)}, 1]*(((I/9216)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((7*I)/6912)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - (32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/
    (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((7*I)/6912)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/(4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + ((I/4608)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 
      36864*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(18432*Pi^2*Q^2) + 
   (-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
     8192*Pi^4*Q^3*qi)/(2304*Pi^2*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{-s^(-1)}, 1]^2)/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{s^(-1)}, 1]^2)/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, -s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{-s^(-1), -s^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{-s^(-1), s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{s^(-1), -s^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{s^(-1), s^(-1)}, 1] + 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[s])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[s])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + G[{s^(-1)}, 1]*
    ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
      (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
     ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
       Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
   G[{-s^(-1)}, 1]*(-(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
        65536*Pi^4*Q^2*qi)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
     ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
       Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{s^(-1)}, 1])/
      (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))) + 
 G[{r^(-1)}, 1]*(((I/9216)*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
      65536*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((7*I)/6912)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - (32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/
    (4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (((7*I)/6912)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/(4608*Pi^2*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + ((I/4608)*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 
      36864*Pi^4*Q^2*qi))/(Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(18432*Pi^2*Q^2) + 
   (-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
     8192*Pi^4*Q^3*qi)/(2304*Pi^2*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{-s^(-1)}, 1]^2)/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*G[{s^(-1)}, 1]^2)/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, -s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*G[{0, s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{-s^(-1), -s^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{-s^(-1), s^(-1)}, 1] + 
   (-(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) - (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{s^(-1), -s^(-1)}, 1] + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
       Q^2) + (-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)/(9216*Pi^4*Q^2))*
    G[{s^(-1), s^(-1)}, 1] + 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[s])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/2304)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[s])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
    (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + G[{s^(-1)}, 1]*
    ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)/
      (9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) - 
     ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
       Q^3) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2)) + 
   G[{-s^(-1)}, 1]*(-(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
        65536*Pi^4*Q^2*qi)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/4608)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi))/
      (Pi^3*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     (131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((I/9216)*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi))/(Pi^3*Q^2) + 
     ((I/1152)*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi))/(Pi^3*(1 - (4*mi^2)/Q)*
       Q^3) + ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 
        32768*mi^2*Pi^4*Q^2*qi - 8192*Pi^4*Q^3*qi)*G[{s^(-1)}, 1])/
      (1152*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[2])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[MU])/
      (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
     ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*Log[zi])/
      (4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))) - 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 - s^(-1))/2])/(4*mi^2 - Q)^2 - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)^2*Q) - 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)*Q) + 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 + s^(-1))/2])/(4*mi^2 - Q)^2 + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)^2*Q) + 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)*Q) - 
 (7*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*Zeta[3])/(12288*Pi^4*Q^2)


==> supplemented/F92_HPL.dat <==
(-80*qe)/81 + (4*Pi^2*qe)/81 - (680*me^6*qe)/(27*(me^2 - Q)^3) + 
 (896*me^4*mi^2*qe)/(81*(me^2 - Q)^3) - (352*me^2*mi^4*qe)/(9*(me^2 - Q)^3) - 
 (((104*I)/81)*me^6*Pi*qe)/(me^2 - Q)^3 - (((256*I)/27)*me^4*mi^2*Pi*qe)/
  (me^2 - Q)^3 - (((128*I)/9)*me^2*mi^4*Pi*qe)/(me^2 - Q)^3 + 
 (32*me^6*Pi^2*qe)/(81*(me^2 - Q)^3) - (64*me^2*qe)/(27*Q) + 
 (704*me^8*qe)/(81*(me^2 - Q)^3*Q) + (680*me^4*Q*qe)/(27*(me^2 - Q)^3) - 
 (3160*me^2*mi^2*Q*qe)/(81*(me^2 - Q)^3) + (48*mi^4*Q*qe)/(me^2 - Q)^3 + 
 (((40*I)/9)*me^4*Pi*Q*qe)/(me^2 - Q)^3 - (((496*I)/27)*me^2*mi^2*Pi*Q*qe)/
  (me^2 - Q)^3 - (((64*I)/9)*mi^4*Pi*Q*qe)/(me^2 - Q)^3 - 
 (32*me^4*Pi^2*Q*qe)/(27*(me^2 - Q)^3) - (704*me^2*Q^2*qe)/
  (81*(me^2 - Q)^3) + (2264*mi^2*Q^2*qe)/(81*(me^2 - Q)^3) - 
 (80*mi^4*Q^2*qe)/(9*me^2*(me^2 - Q)^3) - (((136*I)/27)*me^2*Pi*Q^2*qe)/
  (me^2 - Q)^3 + (((752*I)/27)*mi^2*Pi*Q^2*qe)/(me^2 - Q)^3 + 
 (32*me^2*Pi^2*Q^2*qe)/(27*(me^2 - Q)^3) + (((152*I)/81)*Pi*Q^3*qe)/
  (me^2 - Q)^3 - (32*Pi^2*Q^3*qe)/(81*(me^2 - Q)^3) - (538*qi)/27 + 
 (4*Pi^2*qi)/9 - (44*me^6*qi)/(3*(me^2 - Q)^3) + 
 (736*me^4*mi^2*qi)/(3*(me^2 - Q)^3) - (4*me^6*Pi^2*qi)/(9*(me^2 - Q)^3) + 
 (1040*mi^2*qi)/(9*Q) + (8*massscheme*mi^2*qi)/Q - 
 (16*mi^2*qi)/(3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q) - 
 (64*me^6*mi^2*qi)/((me^2 - Q)^3*Q) + (130*me^4*Q*qi)/(3*(me^2 - Q)^3) - 
 (776*me^2*mi^2*Q*qi)/(3*(me^2 - Q)^3) + (4*me^4*Pi^2*Q*qi)/
  (3*(me^2 - Q)^3) - (64*Q*qi)/(3*(4*mi^2 - Q)) - 
 (92*me^2*Q^2*qi)/(3*(me^2 - Q)^3) + (232*mi^2*Q^2*qi)/(3*(me^2 - Q)^3) - 
 (4*me^2*Pi^2*Q^2*qi)/(3*(me^2 - Q)^3) + (2*Q^3*qi)/(me^2 - Q)^3 + 
 (4*Pi^2*Q^3*qi)/(9*(me^2 - Q)^3) + 
 (256*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (9*Q*(4 - Q/mi^2)^(3/2)) + (832*qi)/(9*(4 - Q/mi^2)) - 
 (256*mi^2*qi)/(9*Q*(4 - Q/mi^2)) - 
 (256*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (3*Q^2*Sqrt[4 - Q/mi^2]) + 
 (1024*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (9*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (512*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/
  (9*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) - 
 (32*me^10*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (176*me^8*mi^2*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (32*me^6*mi^4*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^10*Pi^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^8*mi^2*Pi^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (48*me^10*mi^2*qi)/((me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^10*mi^2*Pi^2*qi)/(9*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (302*me^8*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (604*me^6*mi^2*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (128*me^4*mi^4*Q*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^8*Pi^2*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (20*me^6*mi^2*Pi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*me^4*mi^4*Pi^2*Q*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (494*me^6*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (494*me^4*mi^2*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (124*me^2*mi^4*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (28*me^6*Pi^2*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (28*me^4*mi^2*Pi^2*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^2*mi^4*Pi^2*Q^2*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (466*me^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (452*me^2*mi^2*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (164*mi^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (16*me^4*Pi^2*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*me^2*mi^2*Pi^2*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*mi^4*Pi^2*Q^3*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (178*me^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (178*mi^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^2*Pi^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*mi^2*Pi^2*Q^4*qi)/(9*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[(4*Q)/mi^2 - Q^2/mi^4]*qi)/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*(-4*mi^2 + Q)*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*qi)/(3*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*(-4*mi^2 + Q)*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi)/
  (3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[(4*Q)/mi^2 - Q^2/mi^4]*qi)/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (61*(524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
    393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
    4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
    3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
    4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
    2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
    2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
    458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
    458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
    2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
    5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
    11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
    2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
    15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
    6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
    2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
    1376256*me^2*mi^2*Pi^4*Q^5*qi))/(663552*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 (2233*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi))/(3981312*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (EulerGamma^2*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi))/(55296*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((2*EulerGamma^2 + Pi^2/6)*(65536*me^12*Pi^4*Q*qe - 
    262144*me^10*Pi^4*Q^2*qe + 65536*me^8*mi^2*Pi^4*Q^2*qe + 
    393216*me^8*Pi^4*Q^3*qe - 196608*me^6*mi^2*Pi^4*Q^3*qe - 
    262144*me^6*Pi^4*Q^4*qe + 196608*me^4*mi^2*Pi^4*Q^4*qe + 
    65536*me^4*Pi^4*Q^5*qe - 65536*me^2*mi^2*Pi^4*Q^5*qe - 
    294912*me^12*mi^2*Pi^4*qi - 589824*me^12*Pi^4*Q*qi + 
    589824*me^10*mi^2*Pi^4*Q*qi + 1769472*me^10*Pi^4*Q^2*qi - 
    1474560*me^8*mi^2*Pi^4*Q^2*qi + 294912*me^6*mi^4*Pi^4*Q^2*qi - 
    2064384*me^8*Pi^4*Q^3*qi + 2064384*me^6*mi^2*Pi^4*Q^3*qi - 
    589824*me^4*mi^4*Pi^4*Q^3*qi + 1179648*me^6*Pi^4*Q^4*qi - 
    1179648*me^4*mi^2*Pi^4*Q^4*qi + 294912*me^2*mi^4*Pi^4*Q^4*qi - 
    294912*me^4*Pi^4*Q^5*qi + 294912*me^2*mi^2*Pi^4*Q^5*qi))/
  (110592*me^2*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (-3407872*me^14*Pi^4*qe + 15269888*me^12*Pi^4*Q*qe - 
   5570560*me^10*mi^2*Pi^4*Q*qe + 8519680*me^8*mi^4*Pi^4*Q*qe - 
   26607616*me^10*Pi^4*Q^2*qe + 16908288*me^8*mi^2*Pi^4*Q^2*qe - 
   21430272*me^6*mi^4*Pi^4*Q^2*qe + 8519680*me^4*mi^6*Pi^4*Q^2*qe + 
   22478848*me^8*Pi^4*Q^3*qe - 18350080*me^6*mi^2*Pi^4*Q^3*qe + 
   15859712*me^4*mi^4*Pi^4*Q^3*qe - 10747904*me^2*mi^6*Pi^4*Q^3*qe - 
   9175040*me^6*Pi^4*Q^4*qe + 8454144*me^4*mi^2*Pi^4*Q^4*qe - 
   2949120*me^2*mi^4*Pi^4*Q^4*qe + 2228224*mi^6*Pi^4*Q^4*qe + 
   1441792*me^4*Pi^4*Q^5*qe - 1441792*me^2*mi^2*Pi^4*Q^5*qe - 
   7421952*me^12*mi^2*Pi^4*qi - 9682944*me^12*Pi^4*Q*qi + 
   13615104*me^10*mi^2*Pi^4*Q*qi - 2457600*me^8*mi^4*Pi^4*Q*qi + 
   23396352*me^10*Pi^4*Q^2*qi - 30326784*me^8*mi^2*Pi^4*Q^2*qi + 
   6193152*me^6*mi^4*Pi^4*Q^2*qi - 20004864*me^8*Pi^4*Q^3*qi + 
   32980992*me^6*mi^2*Pi^4*Q^3*qi - 14450688*me^4*mi^4*Pi^4*Q^3*qi + 
   8552448*me^6*Pi^4*Q^4*qi - 11108352*me^4*mi^2*Pi^4*Q^4*qi + 
   4816896*me^2*mi^4*Pi^4*Q^4*qi - 2260992*me^4*Pi^4*Q^5*qi + 
   2260992*me^2*mi^2*Pi^4*Q^5*qi)/(110592*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (((-31*(-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
       524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
       131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
       2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
       196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
       1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
       655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe))/(1296*(me^2 - Q)^3) + 
    (98304*me^8*Pi^4*Q*qe - 589824*me^6*mi^2*Pi^4*Q*qe + 
      2883584*me^4*mi^4*Pi^4*Q*qe - 8388608*me^2*mi^6*Pi^4*Q*qe - 
      360448*me^6*Pi^4*Q^2*qe + 3276800*me^4*mi^2*Pi^4*Q^2*qe - 
      9568256*me^2*mi^4*Pi^4*Q^2*qe - 2621440*mi^6*Pi^4*Q^2*qe + 
      491520*me^4*Pi^4*Q^3*qe - 4784128*me^2*mi^2*Pi^4*Q^3*qe + 
      6684672*mi^4*Pi^4*Q^3*qe - 294912*me^2*Pi^4*Q^4*qe + 
      2097152*mi^2*Pi^4*Q^4*qe + 65536*Pi^4*Q^5*qe)/
     (-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3))*
   ((-I)*Pi + HPL[{w1plus}, r]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q) + 
 (((-43*(32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
       524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
       131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
       2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
       196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
       1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
       655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe))/
     (1296*me^2*(me^2 - Q)^3*Q) + (-196608*me^10*Pi^4*Q*qe + 
      1900544*me^8*mi^2*Pi^4*Q*qe - 6553600*me^6*mi^4*Pi^4*Q*qe + 
      8388608*me^4*mi^6*Pi^4*Q*qe + 688128*me^8*Pi^4*Q^2*qe - 
      5144576*me^6*mi^2*Pi^4*Q^2*qe + 13565952*me^4*mi^4*Pi^4*Q^2*qe + 
      8126464*me^2*mi^6*Pi^4*Q^2*qe - 917504*me^6*Pi^4*Q^3*qe + 
      6651904*me^4*mi^2*Pi^4*Q^3*qe - 5832704*me^2*mi^4*Pi^4*Q^3*qe - 
      786432*mi^6*Pi^4*Q^3*qe + 557056*me^4*Pi^4*Q^4*qe - 
      3407872*me^2*mi^2*Pi^4*Q^4*qe - 131072*me^2*Pi^4*Q^5*qe - 
      589824*me^10*mi^2*Pi^4*qi + 2359296*me^8*mi^4*Pi^4*qi + 
      294912*me^10*Pi^4*Q*qi - 884736*me^8*mi^2*Pi^4*Q*qi - 
      1179648*me^6*mi^4*Pi^4*Q*qi - 589824*me^8*Pi^4*Q^2*qi + 
      2654208*me^6*mi^2*Pi^4*Q^2*qi - 1179648*me^4*mi^4*Pi^4*Q^2*qi + 
      294912*me^6*Pi^4*Q^3*qi - 1179648*me^4*mi^2*Pi^4*Q^3*qi)/
     (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4))*
   ((-I)*Pi + HPL[{w1plus}, r]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) - 
 (EulerGamma^2*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((12*EulerGamma^2 - Pi^2)*
   (262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(147456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 ((-1769472*me^10*mi^4*Pi^4*qi + 638976*me^10*mi^2*Pi^4*Q*qi + 
    7602176*me^8*mi^4*Pi^4*Q*qi - 2621440*me^6*mi^6*Pi^4*Q*qi - 
    49152*me^10*Pi^4*Q^2*qi - 589824*me^8*mi^2*Pi^4*Q^2*qi - 
    8650752*me^6*mi^4*Pi^4*Q^2*qi + 5832704*me^4*mi^6*Pi^4*Q^2*qi - 
    327680*me^8*Pi^4*Q^3*qi - 2457600*me^6*mi^2*Pi^4*Q^3*qi + 
    4964352*me^4*mi^4*Pi^4*Q^3*qi - 3670016*me^2*mi^6*Pi^4*Q^3*qi + 
    1196032*me^6*Pi^4*Q^4*qi + 3244032*me^4*mi^2*Pi^4*Q^4*qi - 
    3604480*me^2*mi^4*Pi^4*Q^4*qi + 1245184*mi^6*Pi^4*Q^4*qi - 
    1212416*me^4*Pi^4*Q^5*qi - 442368*me^2*mi^2*Pi^4*Q^5*qi + 
    1261568*mi^4*Pi^4*Q^5*qi + 393216*me^2*Pi^4*Q^6*qi - 
    393216*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
  (12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((-589824*me^10*mi^4*Pi^4*qi - 1556480*me^10*mi^2*Pi^4*Q*qi + 
    524288*me^8*mi^4*Pi^4*Q*qi + 262144*me^6*mi^6*Pi^4*Q*qi + 
    425984*me^10*Pi^4*Q^2*qi + 4784128*me^8*mi^2*Pi^4*Q^2*qi - 
    3276800*me^6*mi^4*Pi^4*Q^2*qi - 65536*me^4*mi^6*Pi^4*Q^2*qi - 
    1228800*me^8*Pi^4*Q^3*qi - 4440064*me^6*mi^2*Pi^4*Q^3*qi + 
    5390336*me^4*mi^4*Pi^4*Q^3*qi - 1572864*me^2*mi^6*Pi^4*Q^3*qi + 
    1310720*me^6*Pi^4*Q^4*qi + 1212416*me^4*mi^2*Pi^4*Q^4*qi - 
    2228224*me^2*mi^4*Pi^4*Q^4*qi + 589824*mi^6*Pi^4*Q^4*qi - 
    638976*me^4*Pi^4*Q^5*qi + 131072*me^2*mi^2*Pi^4*Q^5*qi + 
    376832*mi^4*Pi^4*Q^5*qi + 131072*me^2*Pi^4*Q^6*qi - 
    131072*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
  (12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (19*(131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
    262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
    720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
    131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
    753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
    262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
    131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
    98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 32768*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s]))/(24576*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 (19*(393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s]))/(24576*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + (16*qi*((-I)*Pi + HPL[{w1plus}, s]))/
  (3*Sqrt[1 - (4*mi^2)/Q]) + 
 ((-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (13*(262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(24576*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 ((-1310720*me^6*mi^4*Pi^4*Q*qi - 720896*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 262144*me^6*Pi^4*Q^3*qi + 
    327680*me^4*mi^2*Pi^4*Q^3*qi - 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(12288*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + (115*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
    65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
    65536*me^4*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (49152*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) - 
 (EulerGamma^2*(262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6144*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((12*EulerGamma^2 - Pi^2)*
   (262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(73728*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + 
 (((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi))/
     (432*Q) + (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 
      376832*Pi^4*Q^2*qi)/(72*Q))*((-I)*Pi + HPL[{w1plus}, s]))/
  (256*Pi^4*Q*Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (((-61*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (64*(me^2 - Q)^4) - (-2097152*me^4*mi^4*Pi^4*Q*qi - 
      524288*me^4*mi^2*Pi^4*Q^2*qi + 786432*me^2*mi^4*Pi^4*Q^2*qi + 
      262144*me^4*Pi^4*Q^3*qi + 65536*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*mi^4*Pi^4*Q^3*qi - 65536*me^2*Pi^4*Q^4*qi + 
      65536*mi^2*Pi^4*Q^4*qi)/(48*(me^2 - Q)^4) - 
    (17*(262144*me^4*mi^4*Pi^4*Q*qi - 851968*me^4*mi^2*Pi^4*Q^2*qi - 
       262144*me^2*mi^4*Pi^4*Q^2*qi + 196608*me^4*Pi^4*Q^3*qi + 
       1114112*me^2*mi^2*Pi^4*Q^3*qi - 262144*me^2*Pi^4*Q^4*qi - 
       262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi))/(96*(me^2 - Q)^4))*
   ((-I)*Pi + HPL[{w1plus}, s]))/(256*Pi^4*Q*
   Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (6912*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 65536*mi^2*Pi^4*Q^2*qi + 
    20480*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (4608*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((-1179648*me^10*Pi^4*qe + 3571712*me^8*Pi^4*Q*qe - 
    1572864*me^6*mi^2*Pi^4*Q*qe + 3145728*me^4*mi^4*Pi^4*Q*qe - 
    3768320*me^6*Pi^4*Q^2*qe + 11272192*me^4*mi^2*Pi^4*Q^2*qe + 
    786432*me^2*mi^4*Pi^4*Q^2*qe + 671744*me^4*Pi^4*Q^3*qe - 
    5734400*me^2*mi^2*Pi^4*Q^3*qe - 393216*mi^4*Pi^4*Q^3*qe + 
    540672*me^2*Pi^4*Q^4*qe + 753664*mi^2*Pi^4*Q^4*qe - 131072*Pi^4*Q^5*qe)*
   (I*Pi - HPL[{w1plus}, s1]))/(256*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
   (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) + 
 (43*(262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*(I*Pi - HPL[{w1plus}, s1]))/
  (331776*Pi^4*Sqrt[1 - (4*me^2)/Q]*(me^2 - Q)^3*Q^2) + 
 (43*(-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
    589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
    294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
  (663552*me^4*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^3*Q^2) + 
 ((65536*me^10*mi^2*Pi^4*Q^2*qe - 3014656*me^8*mi^4*Pi^4*Q^2*qe + 
    12058624*me^6*mi^6*Pi^4*Q^2*qe - 12582912*me^4*mi^8*Pi^4*Q^2*qe + 
    32768*me^10*Pi^4*Q^3*qe - 851968*me^8*mi^2*Pi^4*Q^3*qe + 
    6160384*me^6*mi^4*Pi^4*Q^3*qe - 8781824*me^4*mi^6*Pi^4*Q^3*qe - 
    786432*me^2*mi^8*Pi^4*Q^3*qe - 98304*me^8*Pi^4*Q^4*qe + 
    1572864*me^6*mi^2*Pi^4*Q^4*qe - 4456448*me^4*mi^4*Pi^4*Q^4*qe + 
    3801088*me^2*mi^6*Pi^4*Q^4*qe - 786432*mi^8*Pi^4*Q^4*qe + 
    98304*me^6*Pi^4*Q^5*qe - 851968*me^4*mi^2*Pi^4*Q^5*qe + 
    1310720*me^2*mi^4*Pi^4*Q^5*qe - 32768*me^4*Pi^4*Q^6*qe + 
    65536*me^2*mi^2*Pi^4*Q^6*qe - 1769472*me^12*mi^4*Pi^4*qi - 
    442368*me^12*mi^2*Pi^4*Q*qi + 8552448*me^10*mi^4*Pi^4*Q*qi + 
    2359296*me^8*mi^6*Pi^4*Q*qi + 147456*me^12*Pi^4*Q^2*qi + 
    2850816*me^10*mi^2*Pi^4*Q^2*qi - 11894784*me^8*mi^4*Pi^4*Q^2*qi - 
    1179648*me^6*mi^6*Pi^4*Q^2*qi - 589824*me^10*Pi^4*Q^3*qi - 
    4669440*me^8*mi^2*Pi^4*Q^3*qi + 6094848*me^6*mi^4*Pi^4*Q^3*qi - 
    1179648*me^4*mi^6*Pi^4*Q^3*qi + 737280*me^8*Pi^4*Q^4*qi + 
    2555904*me^6*mi^2*Pi^4*Q^4*qi - 983040*me^4*mi^4*Pi^4*Q^4*qi - 
    294912*me^6*Pi^4*Q^5*qi - 294912*me^4*mi^2*Pi^4*Q^5*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
  (256*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
    2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 432*me^4*Q^5 + 
    864*me^2*mi^2*Q^5)) + 
 ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
    524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
    131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
    2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
    196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
    1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
    655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, r] + 2*HPL[{w1plus, w1plus}, r]))/
  (512*me^2*Pi^4*(-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 
    216*me^2*Q^4)) - ((1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 
    589824*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
    2*HPL[{w1plus, w1plus}, s]))/(36864*Pi^4*Q^2) - 
 (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (221184*Pi^4*Q^2) - 
 (17*(196608*me^4*mi^2*Pi^4*Q^2*qi - 32768*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 32768*me^2*Pi^4*Q^4*qi + 
    65536*mi^2*Pi^4*Q^4*qi)*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
    2*HPL[{w1plus, w1plus}, s]))/(24576*Pi^4*(me^2 - Q)^4*Q) - 
 ((65536*me^4*mi^4*Pi^4*Q*qi - 524288*me^4*mi^2*Pi^4*Q^2*qi + 
    32768*me^4*Pi^4*Q^3*qi + 753664*me^2*mi^2*Pi^4*Q^3*qi - 
    65536*mi^4*Pi^4*Q^3*qi - 229376*mi^2*Pi^4*Q^4*qi - 32768*Pi^4*Q^5*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (12288*Pi^4*(me^2 - Q)^4*Q) + 
 (13*(-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
    65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
    32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
   ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
    HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
  (12288*me^2*(me^2 - 2*mi^2)*Pi^4*(me^2 - Q)^2*Q^2*(1 - Q/me^2)) + 
 ((-65536*me^8*mi^4*Pi^4*qi - 16384*me^8*mi^2*Pi^4*Q*qi + 
    294912*me^6*mi^4*Pi^4*Q*qi + 16384*me^8*Pi^4*Q^2*qi + 
    65536*me^6*mi^2*Pi^4*Q^2*qi - 425984*me^4*mi^4*Pi^4*Q^2*qi + 
    524288*me^2*mi^6*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    98304*me^4*mi^2*Pi^4*Q^3*qi + 327680*me^2*mi^4*Pi^4*Q^3*qi - 
    131072*mi^6*Pi^4*Q^3*qi + 81920*me^4*Pi^4*Q^4*qi - 
    16384*me^2*mi^2*Pi^4*Q^4*qi - 229376*mi^4*Pi^4*Q^4*qi - 
    32768*me^2*Pi^4*Q^5*qi + 65536*mi^2*Pi^4*Q^5*qi)*
   ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
    HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
  (256*me^2*Pi^4*(1 - Q/me^2)*(24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 48*me^4*Q^3 + 
    96*me^2*mi^2*Q^3 + 24*me^2*Q^4 - 48*mi^2*Q^4)) + 
 ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
  (36864*Pi^4*Q^2) + 
 (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
      851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
      196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi)/
     (48*(me^2 - Q)^4))*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
    2*HPL[{w1plus, w1plus}, s]))/(512*Pi^4*Q) + 
 (16*mi*(1 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
    me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{0}, Sqrt[zi]] + 
    (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 
    4*HPL[{0, w1plus, 0}, Sqrt[zi]] + HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (3*me^5*Pi^4*(me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (16*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
    me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
    2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
    me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi)*
   (2*Pi^2*HPL[{0}, Sqrt[zi]] + (Pi^2*HPL[{w1minus}, Sqrt[zi]])/2 - 
    (Pi^2*HPL[{w1plus}, Sqrt[zi]])/2 + 4*HPL[{0, w1plus, 0}, Sqrt[zi]] + 
    HPL[{w1minus, w1plus, 0}, Sqrt[zi]] - 
    3*HPL[{w1plus, w1minus, 0}, Sqrt[zi]] + 4*Pi^2*Log[2]))/
  (3*me^3*mi*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
    524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
    131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
    2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
    196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
    1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
    655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(512*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*Q*
   (-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) - 
 ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
    524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
    131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
    2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
    196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
    1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
    655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, r] - (4*I)*Pi*HPL[{w1minus}, r] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, r] + 12*HPL[{0, w1plus}, r] + 
    8*HPL[{w1minus, w1plus}, r] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, r]*Log[2]))/(512*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4)) - 
 (61*(1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
    1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
    2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
    1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
    589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
    589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
    2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
    1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
    589824*mi^4*Pi^4*Q^7*qi)*(2*HPL[{w1plus, w1minus}, r] + 
    4*HPL[{w1plus}, r]*Log[2]))/(1327104*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((-458752*me^14*Pi^4*Q^2*qe + 2097152*me^12*mi^2*Pi^4*Q^2*qe - 
    2621440*me^10*mi^4*Pi^4*Q^2*qe + 6291456*me^8*mi^6*Pi^4*Q^2*qe + 
    2097152*me^12*Pi^4*Q^3*qe - 15269888*me^10*mi^2*Pi^4*Q^3*qe + 
    28573696*me^8*mi^4*Pi^4*Q^3*qe - 5767168*me^6*mi^6*Pi^4*Q^3*qe + 
    6291456*me^4*mi^8*Pi^4*Q^3*qe - 3014656*me^10*Pi^4*Q^4*qe + 
    23003136*me^8*mi^2*Pi^4*Q^4*qe - 49152000*me^6*mi^4*Pi^4*Q^4*qe + 
    20709376*me^4*mi^6*Pi^4*Q^4*qe + 3145728*me^2*mi^8*Pi^4*Q^4*qe + 
    1769472*me^8*Pi^4*Q^5*qe - 11993088*me^6*mi^2*Pi^4*Q^5*qe + 
    22806528*me^4*mi^4*Pi^4*Q^5*qe - 12582912*me^2*mi^6*Pi^4*Q^5*qe - 
    393216*me^6*Pi^4*Q^6*qe + 2359296*me^4*mi^2*Pi^4*Q^6*qe - 
    3538944*me^2*mi^4*Pi^4*Q^6*qe + 1572864*mi^6*Pi^4*Q^6*qe + 
    1769472*me^14*mi^4*Pi^4*qi + 1179648*me^12*mi^6*Pi^4*qi - 
    589824*me^14*mi^2*Pi^4*Q*qi - 11993088*me^12*mi^4*Pi^4*Q*qi + 
    1179648*me^10*mi^6*Pi^4*Q*qi + 294912*me^14*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^2*qi + 4915200*me^10*mi^4*Pi^4*Q^2*qi - 
    10223616*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^12*Pi^4*Q^3*qi - 
    196608*me^10*mi^2*Pi^4*Q^3*qi + 28114944*me^8*mi^4*Pi^4*Q^3*qi - 
    4718592*me^6*mi^6*Pi^4*Q^3*qi + 294912*me^10*Pi^4*Q^4*qi + 
    7569408*me^8*mi^2*Pi^4*Q^4*qi - 23887872*me^6*mi^4*Pi^4*Q^4*qi + 
    21626880*me^4*mi^6*Pi^4*Q^4*qi - 3047424*me^8*Pi^4*Q^5*qi - 
    25559040*me^6*mi^2*Pi^4*Q^5*qi + 7176192*me^4*mi^4*Pi^4*Q^5*qi - 
    3538944*me^2*mi^6*Pi^4*Q^5*qi + 6684672*me^6*Pi^4*Q^6*qi + 
    18186240*me^4*mi^2*Pi^4*Q^6*qi - 10911744*me^2*mi^4*Pi^4*Q^6*qi - 
    5505024*mi^6*Pi^4*Q^6*qi - 4227072*me^4*Pi^4*Q^7*qi - 
    1179648*me^2*mi^2*Pi^4*Q^7*qi + 4816896*mi^4*Pi^4*Q^7*qi + 
    589824*me^2*Pi^4*Q^8*qi - 589824*mi^2*Pi^4*Q^8*qi)*
   (2*HPL[{w1plus, w1minus}, r] + 4*HPL[{w1plus}, r]*Log[2]))/
  (221184*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
    (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(36864*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
       262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
     (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
      851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
      196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
      262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 65536*Pi^4*Q^5*qi)/
     (48*(me^2 - Q)^4))*(-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + 
    (4*I)*Pi*HPL[{w1minus}, r] - (8*I)*Pi*HPL[{w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 12*HPL[{0, w1plus}, s] + 
    8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(512*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 ((131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
    262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
    720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
    131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
    753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
    262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
    131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
    98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 32768*mi^2*Pi^4*Q^6*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
   Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
    262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
   (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(12288*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + (13*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
    65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
    65536*me^4*Pi^4*Q^4*qi)*(3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + (3*I)*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 6*HPL[{0, w1plus}, s] - 
    3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
    2*HPL[{w1plus}, s]*Log[2]))/(24576*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) - ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s1] - I*Pi*HPL[{w1minus}, I*Sqrt[3]] + 
    I*Pi*HPL[{w1minus}, s1] + HPL[{w1minus}, I*Sqrt[3]]*HPL[{w1plus}, s1] - 
    2*HPL[{0, w1plus}, s1] - HPL[{w1minus, w1plus}, s1] + 
    2*HPL[{w1plus}, s1]*Log[2]))/(256*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
   (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) + 
 ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
    524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
    131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
    2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
    196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
    1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
    655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
   ((-I)*Pi*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{0}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    I*Pi*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus}, r]*HPL[{w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    HPL[{w1plus, w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    HPL[{w1plus, w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2]))/
  (256*me^2*Pi^4*Q*(-1 + Q/me^2)*Sqrt[(-1 + (4*mi^2)/me^2 + Q/me^2)/
     (-1 + Q/me^2)]*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) + 
 (4*(me^4*mi^2*qi + 4*me^2*mi^4*qi - 2*me^2*mi^2*Q*qi - mi^4*Q*qi + 
    mi^2*Q^2*qi)*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] + 
    8*Pi^2*HPL[{w1plus}, r] + (8*I)*Pi*HPL[{w1minus}, s]*HPL[{w1plus}, r] - 
    8*Pi^2*HPL[{w1plus}, s] - (16*I)*Pi*HPL[{0}, r]*HPL[{w1plus}, s] - 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 3*Pi^2*HPL[{w3minus}, r] - 
    3*Pi^2*HPL[{w3minus}, s] - (8*I)*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    4*Pi^2*HPL[{w3plus}, r] + 4*Pi^2*HPL[{w3plus}, s] + 
    (8*I)*Pi*HPL[{0}, r]*HPL[{w3plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] + (16*I)*Pi*HPL[{0, w1plus}, r] - 
    (8*I)*Pi*HPL[{0, w3plus}, r] - (4*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (16*I)*Pi*HPL[{w1plus, 0}, r] + (4*I)*Pi*HPL[{w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1plus, w1minus}, s] - 8*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] - (8*I)*Pi*HPL[{w1plus, w2minus}, r] + 
    (8*I)*Pi*HPL[{w1plus, w2minus}, s] + (8*I)*Pi*HPL[{w1plus, w2plus}, r] - 
    (8*I)*Pi*HPL[{w1plus, w2plus}, s] + 8*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s] + (8*I)*Pi*HPL[{w1plus, w3minus}, r] + 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (2*I)*Pi*HPL[{w3minus, w1plus}, s] - 
    (8*I)*Pi*HPL[{w3plus, 0}, r] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
    (2*I)*Pi*HPL[{w3plus, w1minus}, s] + (4*I)*Pi*HPL[{w3plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w3plus, w2minus}, s] - (4*I)*Pi*HPL[{w3plus, w2plus}, r] + 
    (4*I)*Pi*HPL[{w3plus, w2plus}, s] - 4*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] + 8*HPL[{w1minus, w1plus, w1plus}, r] + 
    4*HPL[{w1plus, w1minus, w1plus}, r] + 
    4*HPL[{w1plus, w1minus, w1plus}, s] + 
    8*HPL[{w1plus, w1plus, w1minus}, r] - 
    16*HPL[{w1plus, w1plus, w2plus}, r] - 
    8*HPL[{w1plus, w1plus, w3minus}, r] + 
    8*HPL[{w1plus, w2minus, w1plus}, r] - 
    8*HPL[{w1plus, w2minus, w1plus}, s] - 
    8*HPL[{w1plus, w2plus, w1plus}, r] - 
    8*HPL[{w1plus, w3minus, w1plus}, r] + 
    4*HPL[{w1plus, w3plus, w2plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    2*HPL[{w3minus, w1plus, w1plus}, s] + 
    2*HPL[{w3plus, w1minus, w1plus}, r] - 
    2*HPL[{w3plus, w1minus, w1plus}, s] + 
    4*HPL[{w3plus, w1plus, w2plus}, r] - 
    4*HPL[{w3plus, w2minus, w1plus}, r] + 
    4*HPL[{w3plus, w2minus, w1plus}, s] + 
    4*HPL[{w3plus, w2plus, w1plus}, r] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus}, s]*Log[2] - (4*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (4*I)*Pi*HPL[{w3plus}, s]*Log[2]))/(3*me^2*(me^2 - Q)^2*(-1 + Q/me^2)) - 
 (8*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w1plus, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, w1plus, w1minus}, r] + 4*HPL[{w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus}, s]*Log[2]))/(3*me^6*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 (13*(-131072*me^4*mi^2*Pi^4*Q*qi + 131072*me^2*mi^2*Pi^4*Q^2*qi)*
   ((Pi^2*HPL[{w1minus}, r])/2 - (Pi^2*HPL[{w1minus}, s])/2 + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
    HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(24576*me^2*Pi^4*(me^2 - Q)^3*
   (1 - Q/me^2)) + ((131072*me^4*mi^4*Pi^4*qi + 196608*me^4*mi^2*Pi^4*Q*qi - 
    131072*me^2*mi^4*Pi^4*Q*qi + 131072*me^4*Pi^4*Q^2*qi - 
    196608*me^2*mi^2*Pi^4*Q^2*qi - 131072*me^2*Pi^4*Q^3*qi)*
   ((Pi^2*HPL[{w1minus}, r])/2 - (Pi^2*HPL[{w1minus}, s])/2 + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
    HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w1plus}, s]*Log[2]))/(256*me^2*Pi^4*(1 - Q/me^2)*
   (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) - 
 ((-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
    65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
    32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    4*Pi^2*HPL[{w1plus}, r] + 4*Pi^2*HPL[{w1plus}, s] - 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + (8*I)*Pi*HPL[{w1plus}, r]*
     HPL[{w2minus}, s] + 3*Pi^2*HPL[{w3minus}, r] - 
    3*Pi^2*HPL[{w3minus}, s] - (8*I)*Pi*HPL[{w1plus}, r]*HPL[{w3minus}, s] - 
    4*Pi^2*HPL[{w3plus}, r] + 4*Pi^2*HPL[{w3plus}, s] + 
    (8*I)*Pi*HPL[{0}, r]*HPL[{w3plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w3plus}, s] - (8*I)*Pi*HPL[{0, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1plus}, r] + (4*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w3plus}, r] - (8*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0}, s] + (4*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1plus, w1minus}, s] - 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w3minus}, s]*
     HPL[{w1plus, w1plus}, r] + 8*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] - (8*I)*Pi*HPL[{w1plus, w2minus}, r] + 
    (8*I)*Pi*HPL[{w1plus, w3minus}, r] - (8*I)*Pi*HPL[{w2minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (2*I)*Pi*HPL[{w3minus, w1plus}, s] - 
    (8*I)*Pi*HPL[{w3plus, 0}, r] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
    (2*I)*Pi*HPL[{w3plus, w1minus}, s] + (4*I)*Pi*HPL[{w3plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w3plus, w2minus}, s] - (4*I)*Pi*HPL[{w3plus, w2plus}, r] + 
    (4*I)*Pi*HPL[{w3plus, w2plus}, s] - 4*HPL[{w1plus}, r]*
     HPL[{w3plus, w2plus}, s] - 4*HPL[{w1minus, w1plus, w1plus}, r] - 
    4*HPL[{w1minus, w1plus, w1plus}, s] + 8*HPL[{w1plus, 0, w1plus}, r] - 
    8*HPL[{w1plus, 0, w1plus}, s] - 4*HPL[{w1plus, w1minus, w1plus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus}, s] - 
    8*HPL[{w1plus, w1plus, w1minus}, r] + 
    8*HPL[{w1plus, w1plus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w3minus}, r] + 
    8*HPL[{w1plus, w2minus, w1plus}, r] - 
    8*HPL[{w1plus, w3minus, w1plus}, r] + 
    4*HPL[{w1plus, w3plus, w2plus}, r] + 
    8*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    2*HPL[{w3minus, w1plus, w1plus}, s] + 
    2*HPL[{w3plus, w1minus, w1plus}, r] - 
    2*HPL[{w3plus, w1minus, w1plus}, s] + 
    4*HPL[{w3plus, w1plus, w2plus}, r] - 
    4*HPL[{w3plus, w2minus, w1plus}, r] + 
    4*HPL[{w3plus, w2minus, w1plus}, s] + 
    4*HPL[{w3plus, w2plus, w1plus}, r] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus}, s]*Log[2] - (4*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (4*I)*Pi*HPL[{w3plus}, s]*Log[2] - 16*HPL[{w1plus, w1plus}, r]*Log[2] + 
    16*HPL[{w1plus, w1plus}, s]*Log[2]))/(1024*me^2*Pi^4*(1 - Q/me^2)*
   (24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 48*me^4*Q^3 + 96*me^2*mi^2*Q^3 + 
    24*me^2*Q^4 - 48*mi^2*Q^4)) - 
 ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
    262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
    589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
    65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
    196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
    131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
    65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
    65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(24576*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
    me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(3*me^6*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 (8*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
    me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
    2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
    me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
    me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (4*HPL[{0, w1plus, w1minus}, r] - 6*HPL[{w1plus, w1minus, w1minus}, r] + 
    8*HPL[{0, w1plus}, r]*Log[2] - 12*HPL[{w1plus, w1minus}, r]*Log[2] - 
    12*HPL[{w1plus}, r]*Log[2]^2))/(3*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
   (me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 ((1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
    1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
    2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
    1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
    589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
    589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
    2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
    1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
    589824*mi^4*Pi^4*Q^7*qi)*(4*HPL[{0, w1plus, w1minus}, r] - 
    6*HPL[{w1plus, w1minus, w1minus}, r] + 8*HPL[{0, w1plus}, r]*Log[2] - 
    12*HPL[{w1plus, w1minus}, r]*Log[2] - 12*HPL[{w1plus}, r]*Log[2]^2))/
  (221184*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) + 
 ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   ((-4*I)*Pi^3 + 36*Pi^2*HPL[{0}, s] - 12*Pi^2*HPL[{w1minus}, r] - 
    (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] + 24*Pi^2*HPL[{w1minus}, s] - 
    (16*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] - 
    (20*Pi^2*HPL[{w1plus}, s])/3 + (72*I)*Pi*HPL[{0, 0}, s] + 
    (48*I)*Pi*HPL[{0, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] + (48*I)*Pi*HPL[{w1minus, 0}, s] + 
    (8*I)*Pi*HPL[{w1minus, w1minus}, r] - 8*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + (32*I)*Pi*HPL[{w1minus, w1minus}, s] + 
    16*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 72*HPL[{0, 0, w1plus}, s] - 
    48*HPL[{0, w1minus, w1plus}, s] - 48*HPL[{w1minus, 0, w1plus}, s] - 
    32*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 24*Pi^2*Log[2] + 
    (48*I)*Pi*HPL[{0}, s]*Log[2] - (16*I)*Pi*HPL[{w1minus}, r]*Log[2] + 
    (32*I)*Pi*HPL[{w1minus}, s]*Log[2] - 16*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{0, w1plus}, s]*Log[2] + 
    32*HPL[{w1minus, w1plus}, s]*Log[2] + (16*I)*Pi*Log[2]^2 - 
    16*HPL[{w1plus}, s]*Log[2]^2))/(24576*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + Pi^2*HPL[{w1minus}, r] + 
    (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + (Pi^2*HPL[{w1plus}, s])/6 - 
    (4*I)*Pi*HPL[{0, 0}, s] - (2*I)*Pi*HPL[{0, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - (2*I)*Pi*HPL[{w1minus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1minus}, r] + HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] - I*Pi*HPL[{w1minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + Pi^2*HPL[{w1minus}, r] + 
    (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + (Pi^2*HPL[{w1plus}, s])/6 - 
    (4*I)*Pi*HPL[{0, 0}, s] - (2*I)*Pi*HPL[{0, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - (2*I)*Pi*HPL[{w1minus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1minus}, r] + HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] - I*Pi*HPL[{w1minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
    262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
   ((2*I)*Pi^3 - 18*Pi^2*HPL[{0}, s] + 3*Pi^2*HPL[{w1minus}, r] + 
    (6*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 9*Pi^2*HPL[{w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + 
    (10*Pi^2*HPL[{w1plus}, s])/3 - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (36*I)*Pi*HPL[{0, 0}, s] + 
    (4*I)*Pi*HPL[{0, w1minus}, r] - (18*I)*Pi*HPL[{0, w1minus}, s] - 
    6*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - 
    (18*I)*Pi*HPL[{w1minus, 0}, s] + I*Pi*HPL[{w1minus, w1minus}, r] + 
    HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (9*I)*Pi*HPL[{w1minus, w1minus}, s] - 3*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus}, s] - 2*HPL[{w2plus}, s]*
     HPL[{w1plus, w1minus}, r] + (6*I)*Pi*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w2minus, w1minus}, s] + 2*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] + 36*HPL[{0, 0, w1plus}, s] + 
    18*HPL[{0, w1minus, w1plus}, s] + 18*HPL[{w1minus, 0, w1plus}, s] + 
    9*HPL[{w1minus, w1minus, w1plus}, s] - 
    6*HPL[{w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w2minus, w1minus, w1plus}, s] - 12*Pi^2*Log[2] - 
    (24*I)*Pi*HPL[{0}, s]*Log[2] + (4*I)*Pi*HPL[{w1minus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w1minus}, s]*Log[2] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] - 
    12*HPL[{0, w1plus}, s]*Log[2] - 6*HPL[{w1minus, w1plus}, s]*Log[2] + 
    4*HPL[{w2minus, w1plus}, s]*Log[2] - (8*I)*Pi*Log[2]^2 + 
    2*HPL[{w1plus}, s]*Log[2]^2))/(12288*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^4*Q) + ((131072*me^8*mi^6*Pi^4*qi + 32768*me^8*mi^4*Pi^4*Q*qi - 
    655360*me^6*mi^6*Pi^4*Q*qi - 16384*me^8*mi^2*Pi^4*Q^2*qi - 
    98304*me^6*mi^4*Pi^4*Q^2*qi + 720896*me^4*mi^6*Pi^4*Q^2*qi - 
    524288*me^2*mi^8*Pi^4*Q^2*qi + 65536*me^6*mi^2*Pi^4*Q^3*qi + 
    147456*me^4*mi^4*Pi^4*Q^3*qi - 196608*me^2*mi^6*Pi^4*Q^3*qi + 
    131072*mi^8*Pi^4*Q^3*qi - 81920*me^4*mi^2*Pi^4*Q^4*qi - 
    49152*me^2*mi^4*Pi^4*Q^4*qi + 98304*mi^6*Pi^4*Q^4*qi + 
    32768*me^2*mi^2*Pi^4*Q^5*qi - 32768*mi^4*Pi^4*Q^5*qi)*
   ((-3*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
     (256*me^2*Pi^4) - ((1 - Q/me^2 + (2*mi^2*Q)/me^4)*
      (I*Pi*HPL[{w1plus}, r] - I*Pi*HPL[{w1plus}, s] - 
       HPL[{w1plus, w1plus}, r] + HPL[{w1plus, w1plus}, s]))/
     (128*me^2*Pi^4*(-1 + Q/me^2)) - 
    ((2 - (4*mi^2)/me^2)*(-2*Pi^2 - (4*I)*Pi*HPL[{0}, r] - 
       (2*I)*Pi*HPL[{w1minus}, r] - I*Pi*HPL[{w1minus}, s] + 
       (2*I)*Pi*HPL[{w2minus}, s] - (2*I)*Pi*HPL[{w2plus}, s] + 
       2*HPL[{w1plus}, r]*HPL[{w2plus}, s] + HPL[{w1minus, w1plus}, s] - 
       2*HPL[{w2minus, w1plus}, s] - (2*I)*Pi*Log[2]))/
     (256*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q])))/
  (4*mi^2*(1 - Q/me^2 + (mi^2*Q)/me^4)*(-24*me^6*Q^2 + 48*me^4*mi^2*Q^2 + 
    48*me^4*Q^3 - 96*me^2*mi^2*Q^3 - 24*me^2*Q^4 + 48*mi^2*Q^4)) + 
 (((-5*(-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
       262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
       589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
       65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
       196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
       131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
       65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
       65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi))/
     (64*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
    (-524288*me^12*mi^4*Pi^4*qi - 262144*me^10*mi^6*Pi^4*qi + 
      393216*me^12*mi^2*Pi^4*Q*qi + 1769472*me^10*mi^4*Pi^4*Q*qi - 
      524288*me^8*mi^6*Pi^4*Q*qi - 65536*me^12*Pi^4*Q^2*qi - 
      1212416*me^10*mi^2*Pi^4*Q^2*qi + 393216*me^8*mi^4*Pi^4*Q^2*qi + 
      1179648*me^6*mi^6*Pi^4*Q^2*qi + 196608*me^10*Pi^4*Q^3*qi + 
      1114112*me^8*mi^2*Pi^4*Q^3*qi - 2916352*me^6*mi^4*Pi^4*Q^3*qi + 
      1179648*me^4*mi^6*Pi^4*Q^3*qi - 294912*me^8*Pi^4*Q^4*qi - 
      655360*me^6*mi^2*Pi^4*Q^4*qi + 622592*me^4*mi^4*Pi^4*Q^4*qi - 
      917504*me^2*mi^6*Pi^4*Q^4*qi + 327680*me^6*Pi^4*Q^5*qi + 
      688128*me^4*mi^2*Pi^4*Q^5*qi + 229376*me^2*mi^4*Pi^4*Q^5*qi - 
      655360*mi^6*Pi^4*Q^5*qi - 229376*me^4*Pi^4*Q^6*qi - 
      262144*me^2*mi^2*Pi^4*Q^6*qi + 425984*mi^4*Pi^4*Q^6*qi + 
      65536*me^2*Pi^4*Q^7*qi - 65536*mi^2*Pi^4*Q^7*qi)/
     (96*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)))*
   ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
     (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
  (me^2*(1 - Q/me^2)) + ((16*qe)/27 + (8*qi)/3 - 
   (16*me^6*qi)/(3*(me^2 - Q)^3) + (16*me^4*Q*qi)/(me^2 - Q)^3 - 
   (16*me^2*Q^2*qi)/(me^2 - Q)^3 + (16*Q^3*qi)/(3*(me^2 - Q)^3) - 
   (32*me^10*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^8*mi^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^10*mi^2*qi)/(3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^8*Q*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (80*me^6*mi^2*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^4*mi^4*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (112*me^6*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (112*me^4*mi^2*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^2*mi^4*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (64*me^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (64*me^2*mi^2*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*mi^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*mi^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
     65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
     196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
     196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
     65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
     589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
     1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
     294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
     2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
     1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
     294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
     294912*me^2*mi^2*Pi^4*Q^5*qi)/(55296*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) + 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
      262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(6144*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q))*Log[MU]^2 + (8*Q*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)) - 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (3*Q*(4 - Q/mi^2)^(3/2)) - (16*qi*Log[(-1 - s)/2])/(3*(4 - Q/mi^2)) - 
 (64*mi^2*qi*Log[(-1 - s)/2])/(3*Q*(4 - Q/mi^2)) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*(4 - Q/mi^2)^(3/2)) - (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) + (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (16*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (32*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (3*(4 - Q/mi^2)^(3/2)) + (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2]^2)/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (4*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (Q^2*Sqrt[4 - Q/mi^2]) - (2*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 - s)/2]^2)/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]^2)/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + (8*Q*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (16*qi*Log[(1 - s)/2])/(3*(4 - Q/mi^2)) - (64*mi^2*qi*Log[(1 - s)/2])/
  (3*Q*(4 - Q/mi^2)) - (16*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (3*(4 - Q/mi^2)^(3/2)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2])/(3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - (16*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (16*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (32*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (3*(4 - Q/mi^2)^(3/2)) - (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]^2)/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (4*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (Q^2*Sqrt[4 - Q/mi^2]) + (2*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]^2)/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]^2)/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + (16*mi^2*qi*Log[(-1 + s)/2])/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 (8*Q*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)) - 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (3*Q*(4 - Q/mi^2)^(3/2)) - (16*qi*Log[(-1 + s)/2])/(3*(4 - Q/mi^2)) - 
 (64*mi^2*qi*Log[(-1 + s)/2])/(3*Q*(4 - Q/mi^2)) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(4 - Q/mi^2)^(3/2)) + (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*
   Sqrt[4 - Q/mi^2]) - (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2])/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (16*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (32*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (3*(4 - Q/mi^2)^(3/2)) - (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2]^2)/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (4*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (Q^2*Sqrt[4 - Q/mi^2]) + (2*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/2]^2)/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]^2)/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - (16*mi^2*qi*Log[(-1 + s)/(2*s)])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/(2*s)])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(-1 + s)/(2*s)])/(3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(3*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (((32*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((128*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((16*I)/9)*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) + 
 (((16*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/Sqrt[4 - Q/mi^2] + 
 (((128*I)/3)*mi^6*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) - 
 (((64*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) + ((16*I)*massscheme*mi^4*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (((32*I)/3)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) - 
 (((32*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) - (((16*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q*
   Sqrt[4 - Q/mi^2]) - (((16*I)/3)*mi^2*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/3)*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((32*I)/3)*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/3)*mi^6*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((32*I)/3)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((16*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Sqrt[1 - (4*mi^2)/Q]*Q*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((16*I)/3)*mi^2*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((128*I)/3)*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((32*I)/3)*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + (((8*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((32*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((4*I)/3)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - ((32*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((8*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) + (((8*I)/3)*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((32*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((4*I)/3)*Q*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - ((32*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((8*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) + (((8*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4 - Q/mi^2)^(3/2) + 
 (((32*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*(4 - Q/mi^2)^(3/2)) - (((4*I)/3)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  Sqrt[4 - Q/mi^2] - ((32*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((8*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*Log[(-1 + s)/(1 + s)])/
  (Q*Sqrt[4 - Q/mi^2]) + (8*Q*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)) + 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (3*Q*(4 - Q/mi^2)^(3/2)) - (16*qi*Log[(1 + s)/2])/(3*(4 - Q/mi^2)) - 
 (64*mi^2*qi*Log[(1 + s)/2])/(3*Q*(4 - Q/mi^2)) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) + (64*mi^6*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q^2*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*(4 - Q/mi^2)^(3/2)) - (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (Q^2*Sqrt[4 - Q/mi^2]) + (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2])/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - (16*mi^2*qi*Log[(1 + s)/2])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[Q/mi^2]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (16*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (32*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) - 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(3*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(Q^2*Sqrt[4 - Q/mi^2]) + 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(3*Q*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/(2*s)]*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (((8*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (4 - Q/mi^2)^(3/2) + (((32*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[(1 + s)/2])/(Q*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (mi^2*(4 - Q/mi^2)^(3/2)) - 
 (((4*I)/3)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  Sqrt[4 - Q/mi^2] - ((32*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[(1 + s)/2])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (((8*I)/3)*mi^2*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/
  (Q*Sqrt[4 - Q/mi^2]) + (2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4 - Q/mi^2)^(3/2)) + 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (3*Q*(4 - Q/mi^2)^(3/2)) - (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (4*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (Q^2*Sqrt[4 - Q/mi^2]) - (2*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/2]^2)/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/2]^2)/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + (16*mi^2*qi*Log[(1 + s)/(2*s)])/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q) + 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^3*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (3*(-1 + Sqrt[1 - (4*mi^2)/Q])*Sqrt[1 - (4*mi^2)/Q]*Q^2*Sqrt[4 - Q/mi^2]) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/(2*s)])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/(2*s)])/(3*Q^2*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 + s)/(2*s)])/(3*Q*(-4*mi^2 + Q)*Sqrt[4 - Q/mi^2]*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^2*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (64*mi^4*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]*(-Sqrt[Q/mi^2] + Sqrt[-4 + Q/mi^2])) + 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*Log[(1 + s)/(2*s)])/
  (3*(4 - Q/mi^2)^(3/2)) + (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   Log[(1 - s)/2]*Log[(1 + s)/(2*s)])/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(1 - s)/2]*
   Log[(1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(3*(4 - Q/mi^2)^(3/2)) + 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(3*Q*(4 - Q/mi^2)^(3/2)) - 
 (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (8*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(Q^2*Sqrt[4 - Q/mi^2]) - 
 (4*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(3*Q*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*Log[(-1 + s)/2]*
   Log[(1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 (((16*I)/27)*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/Sqrt[4 - Q/me^2] - 
 (((128*I)/27)*me^4*Sqrt[Q/me^2]*qe*Log[(-1 + s1)/(1 + s1)])/
  (Q^2*Sqrt[4 - Q/me^2]) - (((32*I)/27)*me^2*Sqrt[Q/me^2]*qe*
   Log[(-1 + s1)/(1 + s1)])/(Q*Sqrt[4 - Q/me^2]) + 
 (104*me^6*qe*Log[ubar])/(81*(me^2 - Q)^3) + (256*me^4*mi^2*qe*Log[ubar])/
  (27*(me^2 - Q)^3) + (128*me^2*mi^4*qe*Log[ubar])/(9*(me^2 - Q)^3) + 
 (((16*I)/27)*me^6*Pi*qe*Log[ubar])/(me^2 - Q)^3 - 
 (40*me^4*Q*qe*Log[ubar])/(9*(me^2 - Q)^3) + (496*me^2*mi^2*Q*qe*Log[ubar])/
  (27*(me^2 - Q)^3) + (64*mi^4*Q*qe*Log[ubar])/(9*(me^2 - Q)^3) - 
 (((16*I)/9)*me^4*Pi*Q*qe*Log[ubar])/(me^2 - Q)^3 + 
 (136*me^2*Q^2*qe*Log[ubar])/(27*(me^2 - Q)^3) - 
 (752*mi^2*Q^2*qe*Log[ubar])/(27*(me^2 - Q)^3) + 
 (((16*I)/9)*me^2*Pi*Q^2*qe*Log[ubar])/(me^2 - Q)^3 - 
 (152*Q^3*qe*Log[ubar])/(81*(me^2 - Q)^3) - (((16*I)/27)*Pi*Q^3*qe*Log[ubar])/
  (me^2 - Q)^3 - (8*me^6*qe*Log[ubar]^2)/(27*(me^2 - Q)^3) + 
 (8*me^4*Q*qe*Log[ubar]^2)/(9*(me^2 - Q)^3) - (8*me^2*Q^2*qe*Log[ubar]^2)/
  (9*(me^2 - Q)^3) + (8*Q^3*qe*Log[ubar]^2)/(27*(me^2 - Q)^3) - 
 (4*qe*(-52 - (24*I)*Pi + 21*Pi^2 + 24*Log[ubar] + (36*I)*Pi*Log[ubar] - 
    18*Log[ubar]^2))/243 + (1048*me^6*qe*Log[zi])/(81*(me^2 - Q)^3) - 
 (64*me^4*mi^2*qe*Log[zi])/(9*(me^2 - Q)^3) + 
 (128*me^2*mi^4*qe*Log[zi])/(9*(me^2 - Q)^3) + 
 (((16*I)/27)*me^6*Pi*qe*Log[zi])/(me^2 - Q)^3 - 
 (128*me^8*qe*Log[zi])/(27*(me^2 - Q)^3*Q) - 
 (88*me^4*Q*qe*Log[zi])/(9*(me^2 - Q)^3) - (176*me^2*mi^2*Q*qe*Log[zi])/
  (9*(me^2 - Q)^3) - (128*mi^4*Q*qe*Log[zi])/(3*(me^2 - Q)^3) - 
 (((16*I)/9)*me^4*Pi*Q*qe*Log[zi])/(me^2 - Q)^3 - 
 (8*me^2*Q^2*qe*Log[zi])/(27*(me^2 - Q)^3) + (80*mi^2*Q^2*qe*Log[zi])/
  (3*(me^2 - Q)^3) + (64*mi^4*Q^2*qe*Log[zi])/(9*me^2*(me^2 - Q)^3) + 
 (((16*I)/9)*me^2*Pi*Q^2*qe*Log[zi])/(me^2 - Q)^3 + 
 (152*Q^3*qe*Log[zi])/(81*(me^2 - Q)^3) - (((16*I)/27)*Pi*Q^3*qe*Log[zi])/
  (me^2 - Q)^3 + (8*qi*Log[zi])/9 + (16*me^6*qi*Log[zi])/(me^2 - Q)^3 - 
 (256*me^4*mi^2*qi*Log[zi])/(3*(me^2 - Q)^3) - (32*mi^2*qi*Log[zi])/Q + 
 (64*me^6*mi^2*qi*Log[zi])/(3*(me^2 - Q)^3*Q) - 
 (152*me^4*Q*qi*Log[zi])/(3*(me^2 - Q)^3) + (96*me^2*mi^2*Q*qi*Log[zi])/
  (me^2 - Q)^3 + (48*me^2*Q^2*qi*Log[zi])/(me^2 - Q)^3 - 
 (32*mi^2*Q^2*qi*Log[zi])/(me^2 - Q)^3 - (40*Q^3*qi*Log[zi])/
  (3*(me^2 - Q)^3) + (16*me^10*qi*Log[zi])/
  ((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - (40*me^8*mi^2*qi*Log[zi])/
  ((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + (16*me^6*mi^4*qi*Log[zi])/
  (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (40*me^10*mi^2*qi*Log[zi])/(3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
 (52*me^8*Q*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (184*me^6*mi^2*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (80*me^4*mi^4*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (212*me^6*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (68*me^4*mi^2*Q^2*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (56*me^2*mi^4*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (148*me^4*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (48*me^2*mi^2*Q^3*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (40*mi^4*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (44*me^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (44*mi^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 ((524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
    393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
    4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
    3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
    4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
    2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
    2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
    458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
    458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
    2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
    5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
    11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
    2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
    15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
    6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
    2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
    1376256*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(110592*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (61*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(663552*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
    1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
    196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
    1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
    229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
    1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
    557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
    393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
    131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
    98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
   (I*Pi - HPL[{w1plus}, s])*Log[zi])/(12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   (me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 
    557056*me^6*Pi^4*Q^2*qe + 32768*me^4*Pi^4*Q^3*qe - 
    163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*(I*Pi - HPL[{w1plus}, s1])*
   Log[zi])/(256*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*(216*me^6*Q - 648*me^4*Q^2 + 
    648*me^2*Q^3 - 216*Q^4)) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((64*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*Log[zi])/
  (Q^2*Sqrt[4 - Q/mi^2]) + 
 (16*qi*(1 - 6*(11/18 - (mi^2*(-2 + Q/mi^2))/(3*Q) - 
      ((I/2)*(-4 + Q/mi^2)*Log[(-1 + s)/(1 + s)])/(Sqrt[Q/mi^2]*
        Sqrt[4 - Q/mi^2]) + ((I/3)*(4 - (5*Q)/mi^2 + Q^2/mi^4)*
        Log[(-1 + s)/(1 + s)])/((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2])))*Log[zi])/
  3 - (16*me^6*qe*Log[ubar]*Log[zi])/(27*(me^2 - Q)^3) + 
 (16*me^4*Q*qe*Log[ubar]*Log[zi])/(9*(me^2 - Q)^3) - 
 (16*me^2*Q^2*qe*Log[ubar]*Log[zi])/(9*(me^2 - Q)^3) + 
 (16*Q^3*qe*Log[ubar]*Log[zi])/(27*(me^2 - Q)^3) + 
 (8*me^6*qe*Log[zi]^2)/(9*(me^2 - Q)^3) - (8*me^4*Q*qe*Log[zi]^2)/
  (3*(me^2 - Q)^3) + (8*me^2*Q^2*qe*Log[zi]^2)/(3*(me^2 - Q)^3) - 
 (8*Q^3*qe*Log[zi]^2)/(9*(me^2 - Q)^3) + (8*qi*Log[zi]^2)/3 - 
 (16*me^6*qi*Log[zi]^2)/(3*(me^2 - Q)^3) + (16*me^4*Q*qi*Log[zi]^2)/
  (me^2 - Q)^3 - (16*me^2*Q^2*qi*Log[zi]^2)/(me^2 - Q)^3 + 
 (16*Q^3*qi*Log[zi]^2)/(3*(me^2 - Q)^3) - (8*me^10*qi*Log[zi]^2)/
  (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^8*mi^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^10*mi^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
 (8*me^8*Q*qi*Log[zi]^2)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (20*me^6*mi^2*Q*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*me^4*mi^4*Q*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (28*me^6*Q^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (28*me^4*mi^2*Q^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (8*me^2*mi^4*Q^2*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (16*me^4*Q^3*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*me^2*mi^2*Q^3*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*mi^4*Q^3*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 (4*me^2*Q^4*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*mi^2*Q^4*qi*Log[zi]^2)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
 ((65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
    65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
    196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
    196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
    65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
    589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
    1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
    294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
    2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
    1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
    294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
    294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi]^2)/(221184*me^2*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi]^2)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi]^2)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(3*(4 - Q/mi^2)^(3/2)) + 
 (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (3*Q*(4 - Q/mi^2)^(3/2)) - (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) - 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (-1 + s)/(2*s)])/(Q*Sqrt[4 - Q/mi^2]) + 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (-1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) - 
 (8*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (3*(4 - Q/mi^2)^(3/2)) - (16*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (1 + s)/(2*s)])/(3*Q*(4 - Q/mi^2)^(3/2)) + 
 (32*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Sqrt[4 - Q/mi^2]) + 
 (16*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) + (8*mi^2*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*
   PolyLog[2, (1 + s)/(2*s)])/(Q*Sqrt[4 - Q/mi^2]) - 
 (32*mi^4*Sqrt[Q/mi^2]*Sqrt[-(-4 + Q/mi^2)^2]*qi*PolyLog[2, (1 + s)/(2*s)])/
  (3*(4*mi^2 - Q)*Q*Sqrt[4 - Q/mi^2]) + 
 16*qi*(-(-36*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2] - 
      144*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)] + 18*(Q/mi^2)^(3/2)*
       Sqrt[4 - Q/mi^2]*Log[(-1 - s)/2] + 72*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*
       Log[(-1 - s)/2] + 72*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2] + 
      (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2])/mi^2 - 
      9*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(-1 - s)/2]^2 - 
      18*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2]^2 - 
      (9*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2]^2)/mi^2 + 
      18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(-1 + s)/2] + 
      72*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*Log[(-1 + s)/2] - 
      72*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/2] - 
      (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/2])/mi^2 - 
      9*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(-1 + s)/2]^2 + 
      18*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/2]^2 + 
      (9*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/2]^2)/mi^2 - 
      18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(-1 - s)/2]*
       Log[(-1 + s)/(2*s)] + 36*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2]*
       Log[(-1 + s)/(2*s)] + (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 - s)/2]*
        Log[(-1 + s)/(2*s)])/mi^2 - (96*I)*Log[(-1 + s)/(1 + s)] - 
      ((24*I)*Q*Log[(-1 + s)/(1 + s)])/mi^2 + 
      ((12*I)*Q^2*Log[(-1 + s)/(1 + s)])/mi^4 - (144*I)*Log[(-1 - s)/2]*
       Log[(-1 + s)/(1 + s)] - ((36*I)*Q*Log[(-1 - s)/2]*
        Log[(-1 + s)/(1 + s)])/mi^2 + ((18*I)*Q^2*Log[(-1 - s)/2]*
        Log[(-1 + s)/(1 + s)])/mi^4 - (144*I)*Log[(-1 + s)/2]*
       Log[(-1 + s)/(1 + s)] - ((36*I)*Q*Log[(-1 + s)/2]*
        Log[(-1 + s)/(1 + s)])/mi^2 + ((18*I)*Q^2*Log[(-1 + s)/2]*
        Log[(-1 + s)/(1 + s)])/mi^4 - 18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*
       Log[(-1 + s)/2]*Log[(1 + s)/(2*s)] - 36*Sqrt[-(-4 + Q/mi^2)^2]*
       Log[(-1 + s)/2]*Log[(1 + s)/(2*s)] - 
      (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/2]*Log[(1 + s)/(2*s)])/mi^2 - 
      18*((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2] + 2*Sqrt[-(-4 + Q/mi^2)^2] + 
        (Q*Sqrt[-(-4 + Q/mi^2)^2])/mi^2)*PolyLog[2, (-1 + s)/(2*s)] + 
      18*(-((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]) + 2*Sqrt[-(-4 + Q/mi^2)^2] + 
        (Q*Sqrt[-(-4 + Q/mi^2)^2])/mi^2)*PolyLog[2, (1 + s)/(2*s)])/
    (108*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]) + 
   (76*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2] + 
     240*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)] + 18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*
      Log[(1 - s)/2] + 72*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*Log[(1 - s)/2] + 
     72*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2] + 
     (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2])/mi^2 - 
     9*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(1 - s)/2]^2 - 
     18*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2]^2 - 
     (9*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2]^2)/mi^2 + 
     (96*I)*Log[(-1 + s)/(1 + s)] + ((24*I)*Q*Log[(-1 + s)/(1 + s)])/mi^2 - 
     ((12*I)*Q^2*Log[(-1 + s)/(1 + s)])/mi^4 + (144*I)*Log[(1 - s)/2]*
      Log[(-1 + s)/(1 + s)] + ((36*I)*Q*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/
      mi^2 - ((18*I)*Q^2*Log[(1 - s)/2]*Log[(-1 + s)/(1 + s)])/mi^4 + 
     18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(1 + s)/2] + 
     72*Sqrt[-((Q*(-4 + Q/mi^2))/mi^2)]*Log[(1 + s)/2] - 
     72*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 + s)/2] - 
     (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 + s)/2])/mi^2 - 
     18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(-1 + s)/(2*s)]*Log[(1 + s)/2] - 
     36*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/(2*s)]*Log[(1 + s)/2] - 
     (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(-1 + s)/(2*s)]*Log[(1 + s)/2])/mi^2 + 
     (144*I)*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2] + 
     ((36*I)*Q*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/mi^2 - 
     ((18*I)*Q^2*Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/mi^4 - 
     9*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(1 + s)/2]^2 + 
     18*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 + s)/2]^2 + 
     (9*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 + s)/2]^2)/mi^2 - 
     18*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]*Log[(1 - s)/2]*Log[(1 + s)/(2*s)] + 
     36*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2]*Log[(1 + s)/(2*s)] + 
     (18*Q*Sqrt[-(-4 + Q/mi^2)^2]*Log[(1 - s)/2]*Log[(1 + s)/(2*s)])/mi^2 + 
     18*(-((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]) + 2*Sqrt[-(-4 + Q/mi^2)^2] + 
       (Q*Sqrt[-(-4 + Q/mi^2)^2])/mi^2)*PolyLog[2, (-1 + s)/(2*s)] - 
     18*((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2] + 2*Sqrt[-(-4 + Q/mi^2)^2] + 
       (Q*Sqrt[-(-4 + Q/mi^2)^2])/mi^2)*PolyLog[2, (1 + s)/(2*s)])/
    (108*(Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2])) + 
 (16*qe*(-(-36*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2] - 
       144*Sqrt[-((Q*(-4 + Q/me^2))/me^2)] + 18*(Q/me^2)^(3/2)*
        Sqrt[4 - Q/me^2]*Log[(-1 - s1)/2] + 
       72*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*Log[(-1 - s1)/2] + 
       72*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2] + 
       (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2])/me^2 - 
       9*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(-1 - s1)/2]^2 - 
       18*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2]^2 - 
       (9*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2]^2)/me^2 + 
       18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(-1 + s1)/2] + 
       72*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*Log[(-1 + s1)/2] - 
       72*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/2] - 
       (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/2])/me^2 - 
       9*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(-1 + s1)/2]^2 + 
       18*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/2]^2 + 
       (9*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/2]^2)/me^2 - 
       18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(-1 - s1)/2]*
        Log[(-1 + s1)/(2*s1)] + 36*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2]*
        Log[(-1 + s1)/(2*s1)] + (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 - s1)/2]*
         Log[(-1 + s1)/(2*s1)])/me^2 - (96*I)*Log[(-1 + s1)/(1 + s1)] - 
       ((24*I)*Q*Log[(-1 + s1)/(1 + s1)])/me^2 + 
       ((12*I)*Q^2*Log[(-1 + s1)/(1 + s1)])/me^4 - (144*I)*Log[(-1 - s1)/2]*
        Log[(-1 + s1)/(1 + s1)] - ((36*I)*Q*Log[(-1 - s1)/2]*
         Log[(-1 + s1)/(1 + s1)])/me^2 + ((18*I)*Q^2*Log[(-1 - s1)/2]*
         Log[(-1 + s1)/(1 + s1)])/me^4 - (144*I)*Log[(-1 + s1)/2]*
        Log[(-1 + s1)/(1 + s1)] - ((36*I)*Q*Log[(-1 + s1)/2]*
         Log[(-1 + s1)/(1 + s1)])/me^2 + ((18*I)*Q^2*Log[(-1 + s1)/2]*
         Log[(-1 + s1)/(1 + s1)])/me^4 - 18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*
        Log[(-1 + s1)/2]*Log[(1 + s1)/(2*s1)] - 36*Sqrt[-(-4 + Q/me^2)^2]*
        Log[(-1 + s1)/2]*Log[(1 + s1)/(2*s1)] - 
       (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/2]*Log[(1 + s1)/(2*s1)])/
        me^2 - 18*((Q/me^2)^(3/2)*Sqrt[4 - Q/me^2] + 
         2*Sqrt[-(-4 + Q/me^2)^2] + (Q*Sqrt[-(-4 + Q/me^2)^2])/me^2)*
        PolyLog[2, (-1 + s1)/(2*s1)] + 
       18*(-((Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]) + 2*Sqrt[-(-4 + Q/me^2)^2] + 
         (Q*Sqrt[-(-4 + Q/me^2)^2])/me^2)*PolyLog[2, (1 + s1)/(2*s1)])/
     (108*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]) + 
    (76*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2] + 
      240*Sqrt[-((Q*(-4 + Q/me^2))/me^2)] + 18*(Q/me^2)^(3/2)*
       Sqrt[4 - Q/me^2]*Log[(1 - s1)/2] + 72*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*
       Log[(1 - s1)/2] + 72*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2] + 
      (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2])/me^2 - 
      9*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(1 - s1)/2]^2 - 
      18*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2]^2 - 
      (9*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2]^2)/me^2 + 
      (96*I)*Log[(-1 + s1)/(1 + s1)] + ((24*I)*Q*Log[(-1 + s1)/(1 + s1)])/
       me^2 - ((12*I)*Q^2*Log[(-1 + s1)/(1 + s1)])/me^4 + 
      (144*I)*Log[(1 - s1)/2]*Log[(-1 + s1)/(1 + s1)] + 
      ((36*I)*Q*Log[(1 - s1)/2]*Log[(-1 + s1)/(1 + s1)])/me^2 - 
      ((18*I)*Q^2*Log[(1 - s1)/2]*Log[(-1 + s1)/(1 + s1)])/me^4 + 
      18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(1 + s1)/2] + 
      72*Sqrt[-((Q*(-4 + Q/me^2))/me^2)]*Log[(1 + s1)/2] - 
      72*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 + s1)/2] - 
      (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 + s1)/2])/me^2 - 
      18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(-1 + s1)/(2*s1)]*
       Log[(1 + s1)/2] - 36*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/(2*s1)]*
       Log[(1 + s1)/2] - (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(-1 + s1)/(2*s1)]*
        Log[(1 + s1)/2])/me^2 + (144*I)*Log[(-1 + s1)/(1 + s1)]*
       Log[(1 + s1)/2] + ((36*I)*Q*Log[(-1 + s1)/(1 + s1)]*Log[(1 + s1)/2])/
       me^2 - ((18*I)*Q^2*Log[(-1 + s1)/(1 + s1)]*Log[(1 + s1)/2])/me^4 - 
      9*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(1 + s1)/2]^2 + 
      18*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 + s1)/2]^2 + 
      (9*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 + s1)/2]^2)/me^2 - 
      18*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]*Log[(1 - s1)/2]*
       Log[(1 + s1)/(2*s1)] + 36*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2]*
       Log[(1 + s1)/(2*s1)] + (18*Q*Sqrt[-(-4 + Q/me^2)^2]*Log[(1 - s1)/2]*
        Log[(1 + s1)/(2*s1)])/me^2 + 18*(-((Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]) + 
        2*Sqrt[-(-4 + Q/me^2)^2] + (Q*Sqrt[-(-4 + Q/me^2)^2])/me^2)*
       PolyLog[2, (-1 + s1)/(2*s1)] - 18*((Q/me^2)^(3/2)*Sqrt[4 - Q/me^2] + 
        2*Sqrt[-(-4 + Q/me^2)^2] + (Q*Sqrt[-(-4 + Q/me^2)^2])/me^2)*
       PolyLog[2, (1 + s1)/(2*s1)])/(108*(Q/me^2)^(3/2)*Sqrt[4 - Q/me^2])))/
  9 + ((-262144*me^14*Pi^4*qe + 131072*me^12*mi^2*Pi^4*qe + 
    884736*me^12*Pi^4*Q*qe + 294912*me^10*mi^2*Pi^4*Q*qe - 
    2490368*me^8*mi^4*Pi^4*Q*qe + 3145728*me^6*mi^6*Pi^4*Q*qe - 
    884736*me^10*Pi^4*Q^2*qe - 4915200*me^8*mi^2*Pi^4*Q^2*qe + 
    2818048*me^6*mi^4*Pi^4*Q^2*qe + 278528*me^8*Pi^4*Q^3*qe + 
    5341184*me^6*mi^2*Pi^4*Q^3*qe + 5308416*me^4*mi^4*Pi^4*Q^3*qe - 
    786432*me^2*mi^6*Pi^4*Q^3*qe + 114688*me^6*Pi^4*Q^4*qe - 
    2162688*me^4*mi^2*Pi^4*Q^4*qe - 3866624*me^2*mi^4*Pi^4*Q^4*qe - 
    98304*me^4*Pi^4*Q^5*qe + 327680*me^2*mi^2*Pi^4*Q^5*qe + 
    786432*mi^4*Pi^4*Q^5*qe + 16384*me^2*Pi^4*Q^6*qe)*
   ((-Pi^2 - 2*HPL[{w1plus, 0}, Sqrt[zi]])/(512*me^3*mi*Pi^4) + 
    (-((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 + 
          (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
          (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
          12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - 
          (6*I)*Pi*HPL[{w3minus}, t] + 12*HPL[{0}, r]*HPL[{w3minus}, t] - 
          (6*I)*Pi*HPL[{w3plus}, t] + 12*HPL[{0}, r]*HPL[{w3plus}, t] - 
          12*HPL[{-1, 0}, r^2] - 24*HPL[{w1minus, 0}, r] - 
          6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, t] - 
          6*HPL[{w1plus, w4minus}, t] - 6*HPL[{w1plus, w4plus}, t] - 
          6*HPL[{w1plus, w5minus}, t] - 6*HPL[{w1plus, w5plus}, t] + 
          6*HPL[{w3minus, w1minus}, t] - 3*HPL[{w3minus, w4minus}, t] - 
          3*HPL[{w3minus, w4plus}, t] - 3*HPL[{w3minus, w5minus}, t] - 
          3*HPL[{w3minus, w5plus}, t] + 6*HPL[{w3plus, w1minus}, t] - 
          3*HPL[{w3plus, w4minus}, t] - 3*HPL[{w3plus, w4plus}, t] - 
          3*HPL[{w3plus, w5minus}, t] - 3*HPL[{w3plus, w5plus}, t] - 
          12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, t]*Log[2] - 
          12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
        Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]*
        (1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])) + 
      ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^3*(5*Pi^2 - 
         (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
         12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
         12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
         24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*
          HPL[{w1plus}, v] + 12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + 
         (6*I)*Pi*HPL[{w3minus}, v] - 12*HPL[{0}, r]*HPL[{w3minus}, v] + 
         6*HPL[{0}, r^4]*HPL[{w3minus}, v] + (6*I)*Pi*HPL[{w3plus}, v] - 
         12*HPL[{0}, r]*HPL[{w3plus}, v] + 6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 
         12*HPL[{-1, 0}, r^2] + 48*HPL[{0, w1minus}, r] + 
         24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
         12*HPL[{w1plus, w1minus}, v] - 6*HPL[{w1plus, w4minus}, v] - 
         6*HPL[{w1plus, w4plus}, v] - 6*HPL[{w1plus, w5minus}, v] - 
         6*HPL[{w1plus, w5plus}, v] + 6*HPL[{w3minus, w1minus}, v] - 
         3*HPL[{w3minus, w4minus}, v] - 3*HPL[{w3minus, w4plus}, v] - 
         3*HPL[{w3minus, w5minus}, v] - 3*HPL[{w3minus, w5plus}, v] + 
         6*HPL[{w3plus, w1minus}, v] - 3*HPL[{w3plus, w4minus}, v] - 
         3*HPL[{w3plus, w4plus}, v] - 3*HPL[{w3plus, w5minus}, v] - 
         3*HPL[{w3plus, w5plus}, v] - 12*HPL[{w1minus}, r]*Log[2] + 
         24*HPL[{w1plus}, v]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
       (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
           (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)]*
        (-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])))/(8*Sqrt[1 - (4*me^2)/Q])))/
  (216*(me^2 - Q)^4*Q) + 
 ((124928*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
      me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
      2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
      me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi))/
    (9*me^2*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
   (1048576*me^18*Pi^4*Q*qe - 524288*me^16*mi^2*Pi^4*Q*qe - 
     4587520*me^16*Pi^4*Q^2*qe + 393216*me^14*mi^2*Pi^4*Q^2*qe + 
     12582912*me^12*mi^4*Pi^4*Q^2*qe - 12582912*me^10*mi^6*Pi^4*Q^2*qe + 
     7077888*me^14*Pi^4*Q^3*qe + 17301504*me^12*mi^2*Pi^4*Q^3*qe - 
     38141952*me^10*mi^4*Pi^4*Q^3*qe + 25690112*me^8*mi^6*Pi^4*Q^3*qe - 
     12582912*me^6*mi^8*Pi^4*Q^3*qe - 4653056*me^12*Pi^4*Q^4*qe - 
     37486592*me^10*mi^2*Pi^4*Q^4*qe + 41156608*me^8*mi^4*Pi^4*Q^4*qe - 
     20709376*me^6*mi^6*Pi^4*Q^4*qe + 655360*me^10*Pi^4*Q^5*qe + 
     28901376*me^8*mi^2*Pi^4*Q^5*qe - 16121856*me^6*mi^4*Pi^4*Q^5*qe - 
     5505024*me^4*mi^6*Pi^4*Q^5*qe + 3145728*me^2*mi^8*Pi^4*Q^5*qe + 
     851968*me^8*Pi^4*Q^6*qe - 10420224*me^6*mi^2*Pi^4*Q^6*qe + 
     5767168*me^4*mi^4*Pi^4*Q^6*qe + 2883584*me^2*mi^6*Pi^4*Q^6*qe - 
     458752*me^6*Pi^4*Q^7*qe + 1703936*me^4*mi^2*Pi^4*Q^7*qe - 
     1310720*me^2*mi^4*Pi^4*Q^7*qe + 65536*me^4*Pi^4*Q^8*qe - 
     65536*me^2*mi^2*Pi^4*Q^8*qe - 1769472*me^16*mi^4*Pi^4*qi - 
     1179648*me^14*mi^6*Pi^4*qi + 589824*me^16*mi^2*Pi^4*Q*qi + 
     10813440*me^14*mi^4*Pi^4*Q*qi - 1179648*me^12*mi^6*Pi^4*Q*qi - 
     1769472*me^14*mi^2*Pi^4*Q^2*qi - 6684672*me^12*mi^4*Pi^4*Q^2*qi + 
     10223616*me^10*mi^6*Pi^4*Q^2*qi + 5308416*me^12*mi^2*Pi^4*Q^3*qi - 
     18677760*me^10*mi^4*Pi^4*Q^3*qi + 1179648*me^8*mi^6*Pi^4*Q^3*qi - 
     11796480*me^10*mi^2*Pi^4*Q^4*qi + 19857408*me^8*mi^4*Pi^4*Q^4*qi - 
     15728640*me^6*mi^6*Pi^4*Q^4*qi + 12386304*me^8*mi^2*Pi^4*Q^5*qi - 
     983040*me^6*mi^4*Pi^4*Q^5*qi - 5308416*me^6*mi^2*Pi^4*Q^6*qi - 
     1966080*me^4*mi^4*Pi^4*Q^6*qi + 6684672*me^2*mi^6*Pi^4*Q^6*qi + 
     589824*me^4*mi^2*Pi^4*Q^7*qi - 589824*me^2*mi^4*Pi^4*Q^7*qi)/
    (864*me^2*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)))*
  ((Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]])/(512*me*mi*Pi^4) + 
   (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
     12*Log[2]^2 - 6*PolyLog[2, 1 - zi])/(1536*me^2*Pi^4)) + 
 ((-655360*me^14*Pi^4*qe + 262144*me^12*mi^2*Pi^4*qe + 
    2981888*me^12*Pi^4*Q*qe - 196608*me^10*mi^2*Pi^4*Q*qe - 
    7602176*me^8*mi^4*Pi^4*Q*qe + 6291456*me^6*mi^6*Pi^4*Q*qe - 
    4718592*me^10*Pi^4*Q^2*qe - 9437184*me^8*mi^2*Pi^4*Q^2*qe + 
    16908288*me^6*mi^4*Pi^4*Q^2*qe - 9437184*me^4*mi^6*Pi^4*Q^2*qe + 
    2883584*me^8*Pi^4*Q^3*qe + 24248320*me^6*mi^2*Pi^4*Q^3*qe - 
    22806528*me^4*mi^4*Pi^4*Q^3*qe - 3145728*me^2*mi^6*Pi^4*Q^3*qe - 
    229376*me^6*Pi^4*Q^4*qe - 17891328*me^4*mi^2*Pi^4*Q^4*qe + 
    10092544*me^2*mi^4*Pi^4*Q^4*qe + 1572864*mi^6*Pi^4*Q^4*qe - 
    589824*me^4*Pi^4*Q^5*qe + 5636096*me^2*mi^2*Pi^4*Q^5*qe - 
    1703936*mi^4*Pi^4*Q^5*qe + 262144*me^2*Pi^4*Q^6*qe - 
    655360*mi^2*Pi^4*Q^6*qe - 32768*Pi^4*Q^7*qe)*
   (((-1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 + (12*I)*Pi*HPL[{-1}, r^2] + (12*I)*Pi*HPL[{w1minus}, r] - 
       (12*I)*Pi*HPL[{w1plus}, t] + 24*HPL[{0}, r]*HPL[{w1plus}, t] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, t] - (6*I)*Pi*HPL[{w3minus}, t] + 
       12*HPL[{0}, r]*HPL[{w3minus}, t] - (6*I)*Pi*HPL[{w3plus}, t] + 
       12*HPL[{0}, r]*HPL[{w3plus}, t] - 12*HPL[{-1, 0}, r^2] - 
       24*HPL[{w1minus, 0}, r] - 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1plus, w1minus}, t] - 6*HPL[{w1plus, w4minus}, t] - 
       6*HPL[{w1plus, w4plus}, t] - 6*HPL[{w1plus, w5minus}, t] - 
       6*HPL[{w1plus, w5plus}, t] + 6*HPL[{w3minus, w1minus}, t] - 
       3*HPL[{w3minus, w4minus}, t] - 3*HPL[{w3minus, w4plus}, t] - 
       3*HPL[{w3minus, w5minus}, t] - 3*HPL[{w3minus, w5plus}, t] + 
       6*HPL[{w3plus, w1minus}, t] - 3*HPL[{w3plus, w4minus}, t] - 
       3*HPL[{w3plus, w4plus}, t] - 3*HPL[{w3plus, w5minus}, t] - 
       3*HPL[{w3plus, w5plus}, t] - 12*HPL[{w1minus}, r]*Log[2] + 
       24*HPL[{w1plus}, t]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
     (768*me^4*Pi^4*Sqrt[1 + (8*mi^2*(1 - Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 + Sqrt[1 - (4*me^2)/Q])^2)]) - 
    ((1 + Sqrt[(me^2*(-4 + Q/me^2))/Q])^2*
      (5*Pi^2 - (12*I)*Pi*HPL[{-1}, r^2] + 48*HPL[{-1}, r^2]*HPL[{0}, r] - 
       12*HPL[{-1}, r^2]*HPL[{0}, r^4] - (12*I)*Pi*HPL[{w1minus}, r] - 
       12*HPL[{0}, r^4]*HPL[{w1minus}, r] + (12*I)*Pi*HPL[{w1plus}, v] - 
       24*HPL[{0}, r]*HPL[{w1plus}, v] + 12*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
       12*HPL[{w1minus}, r]*HPL[{w1plus}, v] + (6*I)*Pi*HPL[{w3minus}, v] - 
       12*HPL[{0}, r]*HPL[{w3minus}, v] + 6*HPL[{0}, r^4]*HPL[{w3minus}, v] + 
       (6*I)*Pi*HPL[{w3plus}, v] - 12*HPL[{0}, r]*HPL[{w3plus}, v] + 
       6*HPL[{0}, r^4]*HPL[{w3plus}, v] - 12*HPL[{-1, 0}, r^2] + 
       48*HPL[{0, w1minus}, r] + 24*HPL[{w1minus, 0}, r] - 
       6*HPL[{w1minus, w1minus}, r] + 12*HPL[{w1plus, w1minus}, v] - 
       6*HPL[{w1plus, w4minus}, v] - 6*HPL[{w1plus, w4plus}, v] - 
       6*HPL[{w1plus, w5minus}, v] - 6*HPL[{w1plus, w5plus}, v] + 
       6*HPL[{w3minus, w1minus}, v] - 3*HPL[{w3minus, w4minus}, v] - 
       3*HPL[{w3minus, w4plus}, v] - 3*HPL[{w3minus, w5minus}, v] - 
       3*HPL[{w3minus, w5plus}, v] + 6*HPL[{w3plus, w1minus}, v] - 
       3*HPL[{w3plus, w4minus}, v] - 3*HPL[{w3plus, w4plus}, v] - 
       3*HPL[{w3plus, w5minus}, v] - 3*HPL[{w3plus, w5plus}, v] - 
       12*HPL[{w1minus}, r]*Log[2] + 24*HPL[{w1plus}, v]*Log[2] - 
       12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(768*me^4*Pi^4*
      Sqrt[1 + (8*mi^2*(1 + Sqrt[1 - (4*me^2)/Q]))/
         (me^2*(1 - Sqrt[1 - (4*me^2)/Q])^2)])))/
  (3456*Sqrt[1 - (4*me^2)/Q]*(me^2 - Q)^4*Q) + 
 (61*(-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
    2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
    3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
    2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
    1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
    2359296*me^2*mi^6*Pi^4*Q^6*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (15925248*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 ((524288*me^18*Pi^4*Q*qe - 1048576*me^16*mi^2*Pi^4*Q*qe - 
    1179648*me^16*Pi^4*Q^2*qe - 786432*me^14*mi^2*Pi^4*Q^2*qe + 
    11010048*me^12*mi^4*Pi^4*Q^2*qe - 12582912*me^10*mi^6*Pi^4*Q^2*qe - 
    2228224*me^14*Pi^4*Q^3*qe + 41025536*me^12*mi^2*Pi^4*Q^3*qe - 
    50331648*me^10*mi^4*Pi^4*Q^3*qe + 7340032*me^8*mi^6*Pi^4*Q^3*qe - 
    12582912*me^6*mi^8*Pi^4*Q^3*qe + 7733248*me^12*Pi^4*Q^4*qe - 
    84934656*me^10*mi^2*Pi^4*Q^4*qe + 75235328*me^8*mi^4*Pi^4*Q^4*qe - 
    6029312*me^6*mi^6*Pi^4*Q^4*qe - 17301504*me^4*mi^8*Pi^4*Q^4*qe - 
    7864320*me^10*Pi^4*Q^5*qe + 64880640*me^8*mi^2*Pi^4*Q^5*qe - 
    39321600*me^6*mi^4*Pi^4*Q^5*qe - 14155776*me^4*mi^6*Pi^4*Q^5*qe + 
    12582912*me^2*mi^8*Pi^4*Q^5*qe + 3932160*me^8*Pi^4*Q^6*qe - 
    22937600*me^6*mi^2*Pi^4*Q^6*qe + 13893632*me^4*mi^4*Pi^4*Q^6*qe + 
    4980736*me^2*mi^6*Pi^4*Q^6*qe - 1572864*mi^8*Pi^4*Q^6*qe - 
    1048576*me^6*Pi^4*Q^7*qe + 3538944*me^4*mi^2*Pi^4*Q^7*qe - 
    2621440*me^2*mi^4*Pi^4*Q^7*qe + 131072*me^4*Pi^4*Q^8*qe - 
    131072*me^2*mi^2*Pi^4*Q^8*qe - 3538944*me^16*mi^4*Pi^4*qi - 
    2359296*me^14*mi^6*Pi^4*qi - 589824*me^16*mi^2*Pi^4*Q*qi + 
    20447232*me^14*mi^4*Pi^4*Q*qi - 2359296*me^12*mi^6*Pi^4*Q*qi - 
    1769472*me^16*Pi^4*Q^2*qi + 1966080*me^14*mi^2*Pi^4*Q^2*qi + 
    786432*me^12*mi^4*Pi^4*Q^2*qi + 15728640*me^10*mi^6*Pi^4*Q^2*qi + 
    4718592*me^14*Pi^4*Q^3*qi + 5505024*me^12*mi^2*Pi^4*Q^3*qi - 
    69599232*me^10*mi^4*Pi^4*Q^3*qi + 18874368*me^8*mi^6*Pi^4*Q^3*qi - 
    4128768*me^12*Pi^4*Q^4*qi - 27721728*me^10*mi^2*Pi^4*Q^4*qi + 
    73138176*me^8*mi^4*Pi^4*Q^4*qi - 52690944*me^6*mi^6*Pi^4*Q^4*qi + 
    1769472*me^10*Pi^4*Q^5*qi + 34603008*me^8*mi^2*Pi^4*Q^5*qi - 
    22806528*me^6*mi^4*Pi^4*Q^5*qi + 11796480*me^4*mi^6*Pi^4*Q^5*qi - 
    1179648*me^8*Pi^4*Q^6*qi - 14352384*me^6*mi^2*Pi^4*Q^6*qi + 
    2752512*me^4*mi^4*Pi^4*Q^6*qi + 11010048*me^2*mi^6*Pi^4*Q^6*qi + 
    589824*me^6*Pi^4*Q^7*qi + 589824*me^4*mi^2*Pi^4*Q^7*qi - 
    1179648*me^2*mi^4*Pi^4*Q^7*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
  (2654208*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
 (20*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
    me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
    Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(3*me^2*Pi^4*(me^2 - Q)^3*Q*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
 (4*(me^8*mi^4*Pi^4*Q*qi - 7*me^8*mi^2*Pi^4*Q^2*qi - 
    3*me^6*mi^4*Pi^4*Q^2*qi + me^4*mi^6*Pi^4*Q^2*qi - me^8*Pi^4*Q^3*qi + 
    14*me^6*mi^2*Pi^4*Q^3*qi - 4*me^4*mi^4*Pi^4*Q^3*qi - 
    2*me^2*mi^6*Pi^4*Q^3*qi + 2*me^6*Pi^4*Q^4*qi - 8*me^4*mi^2*Pi^4*Q^4*qi + 
    6*me^2*mi^4*Pi^4*Q^4*qi + mi^6*Pi^4*Q^4*qi - me^4*Pi^4*Q^5*qi + 
    me^2*mi^2*Pi^4*Q^5*qi)*(-2*Pi^2*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{w1minus}, s] - Pi^2*HPL[{w3minus}, r] + 
    Pi^2*HPL[{w3minus}, s] - (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, r] + (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 
    12*HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, s] - 
    36*HPL[{w1minus, w1minus, w1minus}, r] + 
    12*HPL[{w1minus, w1minus, w3minus}, r] + 
    12*HPL[{w1minus, w3minus, w1minus}, r] - 
    12*HPL[{w1minus, w3plus, w1plus}, r] + 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, s] + 
    12*HPL[{w3minus, w1minus, w1minus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, r] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] - 
    12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
     Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
    24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
    24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(9*me^2*Pi^4*(me^2 - Q)^3*Q*
   (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
 (16*me^2*mi^2*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
  (9*(me^2 - Q)^2*(-1 + Q/me^2)) - 
 (20*mi^2*Q*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
  (9*(me^2 - Q)^2*(-1 + Q/me^2)) + 
 (4*mi^2*Q^2*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
    Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
    (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
    (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, r] - 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
    12*HPL[{w1minus, w1minus, w3minus}, r] - 
    12*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1minus, w3minus, w1minus}, r] + 
    12*HPL[{w1minus, w3plus, w1plus}, r] - 
    12*HPL[{w1plus, w1minus, w1plus}, r] - 
    12*HPL[{w1plus, w1plus, w1minus}, r] - 
    12*HPL[{w3minus, w1minus, w1minus}, r] - 
    6*HPL[{w3minus, w1plus, w1plus}, r] + 
    6*HPL[{w3minus, w1plus, w1plus}, s] + 
    6*HPL[{w3plus, w1minus, w1plus}, r] + 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
     HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
    (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
     Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
    24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*Log[2] - 
    24*HPL[{w3minus, w1minus}, r]*Log[2] + 24*HPL[{w3plus, w1plus}, r]*
     Log[2] - 24*HPL[{w3plus, w1plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*Log[2]^2 - 
    24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*Log[2]^2 + 
    12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 12*HPL[{w1minus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
  (9*me^2*(me^2 - Q)^2*(-1 + Q/me^2)) - 
 ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
    262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
    589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
    65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
    196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
    131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
    65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
    65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
   (12*Pi^2*HPL[{w1minus}, r] + (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 
    12*Pi^2*HPL[{w1minus}, s] + (36*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (147456*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) + (4*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
   (me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*(12*Pi^2*HPL[{w1minus}, r] + 
    (24*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 12*Pi^2*HPL[{w1minus}, s] + 
    (36*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] - 8*Pi^2*HPL[{w1plus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus}, s] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, s] - Pi^2*HPL[{w3plus}, s] - 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w4minus}, s] + 
    22*Pi^2*HPL[{w4plus}, s] - (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w5minus}, s] - 2*Pi^2*HPL[{w5plus}, s] - 
    (24*I)*Pi*HPL[{-1, 1}, r^2] + (48*I)*Pi*HPL[{0, w1minus}, r] - 
    (24*I)*Pi*HPL[{0, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{0, w1plus}, s] - (24*I)*Pi*HPL[{w1minus, 0}, s] - 
    (36*I)*Pi*HPL[{w1minus, w1minus}, r] + 24*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 12*HPL[{w3plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w4plus}, s]*
     HPL[{w1minus, w1minus}, r] - 12*HPL[{w5plus}, s]*
     HPL[{w1minus, w1minus}, r] - (36*I)*Pi*HPL[{w1minus, w1minus}, s] - 
    36*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 
    24*HPL[{w4plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] - 
    24*HPL[{w5plus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w2plus}, s]*HPL[{w1plus, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w2minus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (6*I)*Pi*HPL[{w3minus, w1minus}, s] - 
    12*HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, s] - 
    (6*I)*Pi*HPL[{w3plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w4minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w4minus, w1plus}, s] + (24*I)*Pi*HPL[{w4plus, w1plus}, s] + 
    (24*I)*Pi*HPL[{w5minus, w1minus}, s] + 24*HPL[{w1minus}, r]*
     HPL[{w5minus, w1plus}, s] + (24*I)*Pi*HPL[{w5plus, w1plus}, s] + 
    24*HPL[{0, w1minus, w1plus}, s] + 24*HPL[{w1minus, 0, w1plus}, s] + 
    36*HPL[{w1minus, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, w1plus, w1plus}, s] + 
    24*HPL[{w2minus, w1minus, w1plus}, s] + 
    6*HPL[{w3minus, w1minus, w1plus}, s] + 
    6*HPL[{w3plus, w1plus, w1plus}, s] - 
    24*HPL[{w4minus, w1minus, w1plus}, s] - 
    24*HPL[{w4plus, w1plus, w1plus}, s] - 
    24*HPL[{w5minus, w1minus, w1plus}, s] - 
    24*HPL[{w5plus, w1plus, w1plus}, s] - (24*I)*Pi*HPL[{-1}, r^2]*Log[2] - 
    (24*I)*Pi*HPL[{w1minus}, r]*Log[2] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus}, s]*Log[2] + 48*HPL[{w1plus}, r]*HPL[{w2plus}, s]*Log[2] + 
    (12*I)*Pi*HPL[{w3minus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
     HPL[{w3plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*HPL[{w4plus}, s]*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w5plus}, s]*Log[2] - 
    48*HPL[{0, w1plus}, s]*Log[2] - 72*HPL[{w1minus, w1plus}, s]*Log[2] - 
    48*HPL[{w2minus, w1plus}, s]*Log[2] - 24*HPL[{w3minus, w1plus}, s]*
     Log[2] + 48*HPL[{w4minus, w1plus}, s]*Log[2] + 
    48*HPL[{w5minus, w1plus}, s]*Log[2] + 48*HPL[{w1plus}, s]*Log[2]^2 + 
    24*HPL[{w3plus}, s]*Log[2]^2 - 24*HPL[{w4plus}, s]*Log[2]^2 - 
    24*HPL[{w5plus}, s]*Log[2]^2 - 12*HPL[{w1plus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w3plus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w4plus}, s]*
     PolyLog[2, 1 - zi] - 12*HPL[{w5plus}, s]*PolyLog[2, 1 - zi]))/
  (9*me^4*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
 ((1179648*me^4*mi^4*Pi^4*Q*qe - 1572864*me^2*mi^6*Pi^4*Q*qe + 
    3538944*me^2*mi^4*Pi^4*Q^2*qe - 786432*mi^6*Pi^4*Q^2*qe - 
    1179648*mi^4*Pi^4*Q^3*qe)*(-(Pi^2*HPL[{w1minus}, s1])/12 - 
    (5*Pi^2*HPL[{w1plus}, t])/12 - I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t] - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, t] + (5*Pi^2*HPL[{w1plus}, t0])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, t0] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus}, t0] - (5*Pi^2*HPL[{w1plus}, v])/12 + 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v] - 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v] + HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v] + HPL[{0}, r^4]*HPL[{w1minus}, r]*
     HPL[{w1plus}, v] + (5*Pi^2*HPL[{w1plus}, v0])/12 - 
    I*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, v0] + 4*HPL[{-1}, r^2]*HPL[{0}, r]*
     HPL[{w1plus}, v0] - HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w1plus}, v0] - 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w1plus}, v0] - 
    (5*Pi^2*HPL[{w3minus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t] - (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t] + 
    (5*Pi^2*HPL[{w3minus}, t0])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, t0] + (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, t0] - 
    (5*Pi^2*HPL[{w3minus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v] - 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v])/2 + 
    (5*Pi^2*HPL[{w3minus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3minus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3minus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3minus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3minus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3minus}, v0])/2 - 
    (5*Pi^2*HPL[{w3plus}, t])/24 - (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t] - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t] + (5*Pi^2*HPL[{w3plus}, t0])/
     24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, t0] + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, t0] - 
    (5*Pi^2*HPL[{w3plus}, v])/24 + (I/2)*Pi*HPL[{-1}, r^2]*HPL[{w3plus}, v] - 
    2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v] + 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v] + 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v])/2 + 
    (5*Pi^2*HPL[{w3plus}, v0])/24 - (I/2)*Pi*HPL[{-1}, r^2]*
     HPL[{w3plus}, v0] + 2*HPL[{-1}, r^2]*HPL[{0}, r]*HPL[{w3plus}, v0] - 
    (HPL[{-1}, r^2]*HPL[{0}, r^4]*HPL[{w3plus}, v0])/2 - 
    (I/2)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, v0] - 
    (HPL[{0}, r^4]*HPL[{w1minus}, r]*HPL[{w3plus}, v0])/2 + 
    HPL[{w1plus}, t]*HPL[{-1, 0}, r^2] - HPL[{w1plus}, t0]*
     HPL[{-1, 0}, r^2] + HPL[{w1plus}, v]*HPL[{-1, 0}, r^2] - 
    HPL[{w1plus}, v0]*HPL[{-1, 0}, r^2] + 
    (HPL[{w3minus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3minus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3minus}, v0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, t]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, t0]*HPL[{-1, 0}, r^2])/2 + 
    (HPL[{w3plus}, v]*HPL[{-1, 0}, r^2])/2 - 
    (HPL[{w3plus}, v0]*HPL[{-1, 0}, r^2])/2 - 4*HPL[{w1plus}, v]*
     HPL[{0, w1minus}, r] + 4*HPL[{w1plus}, v0]*HPL[{0, w1minus}, r] - 
    2*HPL[{w3minus}, v]*HPL[{0, w1minus}, r] + 2*HPL[{w3minus}, v0]*
     HPL[{0, w1minus}, r] - 2*HPL[{w3plus}, v]*HPL[{0, w1minus}, r] + 
    2*HPL[{w3plus}, v0]*HPL[{0, w1minus}, r] + 2*HPL[{w1plus}, t]*
     HPL[{w1minus, 0}, r] - 2*HPL[{w1plus}, t0]*HPL[{w1minus, 0}, r] - 
    2*HPL[{w1plus}, v]*HPL[{w1minus, 0}, r] + 2*HPL[{w1plus}, v0]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, t]*HPL[{w1minus, 0}, r] - 
    HPL[{w3minus}, t0]*HPL[{w1minus, 0}, r] - HPL[{w3minus}, v]*
     HPL[{w1minus, 0}, r] + HPL[{w3minus}, v0]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, t]*HPL[{w1minus, 0}, r] - HPL[{w3plus}, t0]*
     HPL[{w1minus, 0}, r] - HPL[{w3plus}, v]*HPL[{w1minus, 0}, r] + 
    HPL[{w3plus}, v0]*HPL[{w1minus, 0}, r] - 
    (HPL[{w1minus}, s1]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, t]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, t0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w1plus}, v]*HPL[{w1minus, w1minus}, r])/2 - 
    (HPL[{w1plus}, v0]*HPL[{w1minus, w1minus}, r])/2 + 
    (HPL[{w3minus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3minus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3minus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, t]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, t0]*HPL[{w1minus, w1minus}, r])/4 + 
    (HPL[{w3plus}, v]*HPL[{w1minus, w1minus}, r])/4 - 
    (HPL[{w3plus}, v0]*HPL[{w1minus, w1minus}, r])/4 + 
    I*Pi*HPL[{w1plus, w1plus}, t] - 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, t] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t] - 
    I*Pi*HPL[{w1plus, w1plus}, t0] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, 
      t0] + HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, t0] - 
    I*Pi*HPL[{w1plus, w1plus}, v] + 2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v] - 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v] - HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v] + I*Pi*HPL[{w1plus, w1plus}, v0] - 
    2*HPL[{0}, r]*HPL[{w1plus, w1plus}, v0] + 
    HPL[{0}, r^4]*HPL[{w1plus, w1plus}, v0] + HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, v0] + (I/2)*Pi*HPL[{w1plus, w3minus}, t] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v] + 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v] - 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3minus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3minus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3minus}, v0])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, t] - HPL[{0}, r]*
     HPL[{w1plus, w3plus}, t] - (I/2)*Pi*HPL[{w1plus, w3plus}, t0] + 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, t0] - 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v] + HPL[{0}, r]*
     HPL[{w1plus, w3plus}, v] - (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v])/2 + 
    (I/2)*Pi*HPL[{w1plus, w3plus}, v0] - 
    HPL[{0}, r]*HPL[{w1plus, w3plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w1plus, w3plus}, v0])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t] - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v] + 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v] - 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3minus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3minus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3minus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3minus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3minus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3minus, w3plus}, v0])/4 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, t] - HPL[{0}, r]*
     HPL[{w3plus, w1plus}, t] - (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t])/
     2 - (I/2)*Pi*HPL[{w3plus, w1plus}, t0] + 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, t0] + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, t0])/2 - 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v] + HPL[{0}, r]*
     HPL[{w3plus, w1plus}, v] - (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v])/2 + 
    (I/2)*Pi*HPL[{w3plus, w1plus}, v0] - 
    HPL[{0}, r]*HPL[{w3plus, w1plus}, v0] + 
    (HPL[{0}, r^4]*HPL[{w3plus, w1plus}, v0])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus, w1plus}, v0])/2 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3minus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3minus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3minus}, v0])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, t0] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, t0])/2 - 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v] + 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v])/2 - 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v])/4 + 
    (I/4)*Pi*HPL[{w3plus, w3plus}, v0] - 
    (HPL[{0}, r]*HPL[{w3plus, w3plus}, v0])/2 + 
    (HPL[{0}, r^4]*HPL[{w3plus, w3plus}, v0])/4 - 
    HPL[{w1plus, w1plus, w1minus}, t] + HPL[{w1plus, w1plus, w1minus}, t0] - 
    HPL[{w1plus, w1plus, w1minus}, v] + HPL[{w1plus, w1plus, w1minus}, v0] + 
    HPL[{w1plus, w1plus, w4minus}, t]/2 - HPL[{w1plus, w1plus, w4minus}, t0]/
     2 + HPL[{w1plus, w1plus, w4minus}, v]/2 - 
    HPL[{w1plus, w1plus, w4minus}, v0]/2 + HPL[{w1plus, w1plus, w4plus}, t]/
     2 - HPL[{w1plus, w1plus, w4plus}, t0]/2 + 
    HPL[{w1plus, w1plus, w4plus}, v]/2 - HPL[{w1plus, w1plus, w4plus}, v0]/
     2 + HPL[{w1plus, w1plus, w5minus}, t]/2 - 
    HPL[{w1plus, w1plus, w5minus}, t0]/2 + HPL[{w1plus, w1plus, w5minus}, v]/
     2 - HPL[{w1plus, w1plus, w5minus}, v0]/2 + 
    HPL[{w1plus, w1plus, w5plus}, t]/2 - HPL[{w1plus, w1plus, w5plus}, t0]/
     2 + HPL[{w1plus, w1plus, w5plus}, v]/2 - 
    HPL[{w1plus, w1plus, w5plus}, v0]/2 - HPL[{w1plus, w3minus, w1minus}, t]/
     2 + HPL[{w1plus, w3minus, w1minus}, t0]/2 - 
    HPL[{w1plus, w3minus, w1minus}, v]/2 + 
    HPL[{w1plus, w3minus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3minus, w4minus}, t]/4 - 
    HPL[{w1plus, w3minus, w4minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4minus}, v]/4 - 
    HPL[{w1plus, w3minus, w4minus}, v0]/4 + HPL[{w1plus, w3minus, w4plus}, t]/
     4 - HPL[{w1plus, w3minus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w4plus}, v]/4 - HPL[{w1plus, w3minus, w4plus}, v0]/
     4 + HPL[{w1plus, w3minus, w5minus}, t]/4 - 
    HPL[{w1plus, w3minus, w5minus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5minus}, v]/4 - 
    HPL[{w1plus, w3minus, w5minus}, v0]/4 + HPL[{w1plus, w3minus, w5plus}, t]/
     4 - HPL[{w1plus, w3minus, w5plus}, t0]/4 + 
    HPL[{w1plus, w3minus, w5plus}, v]/4 - HPL[{w1plus, w3minus, w5plus}, v0]/
     4 - HPL[{w1plus, w3plus, w1minus}, t]/2 + 
    HPL[{w1plus, w3plus, w1minus}, t0]/2 - HPL[{w1plus, w3plus, w1minus}, v]/
     2 + HPL[{w1plus, w3plus, w1minus}, v0]/2 + 
    HPL[{w1plus, w3plus, w4minus}, t]/4 - HPL[{w1plus, w3plus, w4minus}, t0]/
     4 + HPL[{w1plus, w3plus, w4minus}, v]/4 - 
    HPL[{w1plus, w3plus, w4minus}, v0]/4 + HPL[{w1plus, w3plus, w4plus}, t]/
     4 - HPL[{w1plus, w3plus, w4plus}, t0]/4 + 
    HPL[{w1plus, w3plus, w4plus}, v]/4 - HPL[{w1plus, w3plus, w4plus}, v0]/
     4 + HPL[{w1plus, w3plus, w5minus}, t]/4 - 
    HPL[{w1plus, w3plus, w5minus}, t0]/4 + HPL[{w1plus, w3plus, w5minus}, v]/
     4 - HPL[{w1plus, w3plus, w5minus}, v0]/4 + 
    HPL[{w1plus, w3plus, w5plus}, t]/4 - HPL[{w1plus, w3plus, w5plus}, t0]/
     4 + HPL[{w1plus, w3plus, w5plus}, v]/4 - 
    HPL[{w1plus, w3plus, w5plus}, v0]/4 - HPL[{w3minus, w1plus, w1minus}, t]/
     2 + HPL[{w3minus, w1plus, w1minus}, t0]/2 - 
    HPL[{w3minus, w1plus, w1minus}, v]/2 + 
    HPL[{w3minus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3minus, w1plus, w4minus}, t]/4 - 
    HPL[{w3minus, w1plus, w4minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4minus}, v]/4 - 
    HPL[{w3minus, w1plus, w4minus}, v0]/4 + HPL[{w3minus, w1plus, w4plus}, t]/
     4 - HPL[{w3minus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w4plus}, v]/4 - HPL[{w3minus, w1plus, w4plus}, v0]/
     4 + HPL[{w3minus, w1plus, w5minus}, t]/4 - 
    HPL[{w3minus, w1plus, w5minus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5minus}, v]/4 - 
    HPL[{w3minus, w1plus, w5minus}, v0]/4 + HPL[{w3minus, w1plus, w5plus}, t]/
     4 - HPL[{w3minus, w1plus, w5plus}, t0]/4 + 
    HPL[{w3minus, w1plus, w5plus}, v]/4 - HPL[{w3minus, w1plus, w5plus}, v0]/
     4 - HPL[{w3minus, w3minus, w1minus}, t]/4 + 
    HPL[{w3minus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3minus, w1minus}, v]/4 + 
    HPL[{w3minus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3minus, w4minus}, t]/8 - 
    HPL[{w3minus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4minus}, v]/8 - 
    HPL[{w3minus, w3minus, w4minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, t]/8 - 
    HPL[{w3minus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w4plus}, v]/8 - 
    HPL[{w3minus, w3minus, w4plus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, t]/8 - 
    HPL[{w3minus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5minus}, v]/8 - 
    HPL[{w3minus, w3minus, w5minus}, v0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, t]/8 - 
    HPL[{w3minus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3minus, w5plus}, v]/8 - 
    HPL[{w3minus, w3minus, w5plus}, v0]/8 - 
    HPL[{w3minus, w3plus, w1minus}, t]/4 + 
    HPL[{w3minus, w3plus, w1minus}, t0]/4 - 
    HPL[{w3minus, w3plus, w1minus}, v]/4 + 
    HPL[{w3minus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3minus, w3plus, w4minus}, t]/8 - 
    HPL[{w3minus, w3plus, w4minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4minus}, v]/8 - 
    HPL[{w3minus, w3plus, w4minus}, v0]/8 + HPL[{w3minus, w3plus, w4plus}, t]/
     8 - HPL[{w3minus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w4plus}, v]/8 - HPL[{w3minus, w3plus, w4plus}, v0]/
     8 + HPL[{w3minus, w3plus, w5minus}, t]/8 - 
    HPL[{w3minus, w3plus, w5minus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5minus}, v]/8 - 
    HPL[{w3minus, w3plus, w5minus}, v0]/8 + HPL[{w3minus, w3plus, w5plus}, t]/
     8 - HPL[{w3minus, w3plus, w5plus}, t0]/8 + 
    HPL[{w3minus, w3plus, w5plus}, v]/8 - HPL[{w3minus, w3plus, w5plus}, v0]/
     8 - HPL[{w3plus, w1plus, w1minus}, t]/2 + 
    HPL[{w3plus, w1plus, w1minus}, t0]/2 - HPL[{w3plus, w1plus, w1minus}, v]/
     2 + HPL[{w3plus, w1plus, w1minus}, v0]/2 + 
    HPL[{w3plus, w1plus, w4minus}, t]/4 - HPL[{w3plus, w1plus, w4minus}, t0]/
     4 + HPL[{w3plus, w1plus, w4minus}, v]/4 - 
    HPL[{w3plus, w1plus, w4minus}, v0]/4 + HPL[{w3plus, w1plus, w4plus}, t]/
     4 - HPL[{w3plus, w1plus, w4plus}, t0]/4 + 
    HPL[{w3plus, w1plus, w4plus}, v]/4 - HPL[{w3plus, w1plus, w4plus}, v0]/
     4 + HPL[{w3plus, w1plus, w5minus}, t]/4 - 
    HPL[{w3plus, w1plus, w5minus}, t0]/4 + HPL[{w3plus, w1plus, w5minus}, v]/
     4 - HPL[{w3plus, w1plus, w5minus}, v0]/4 + 
    HPL[{w3plus, w1plus, w5plus}, t]/4 - HPL[{w3plus, w1plus, w5plus}, t0]/
     4 + HPL[{w3plus, w1plus, w5plus}, v]/4 - 
    HPL[{w3plus, w1plus, w5plus}, v0]/4 - HPL[{w3plus, w3minus, w1minus}, t]/
     4 + HPL[{w3plus, w3minus, w1minus}, t0]/4 - 
    HPL[{w3plus, w3minus, w1minus}, v]/4 + 
    HPL[{w3plus, w3minus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3minus, w4minus}, t]/8 - 
    HPL[{w3plus, w3minus, w4minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4minus}, v]/8 - 
    HPL[{w3plus, w3minus, w4minus}, v0]/8 + HPL[{w3plus, w3minus, w4plus}, t]/
     8 - HPL[{w3plus, w3minus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w4plus}, v]/8 - HPL[{w3plus, w3minus, w4plus}, v0]/
     8 + HPL[{w3plus, w3minus, w5minus}, t]/8 - 
    HPL[{w3plus, w3minus, w5minus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5minus}, v]/8 - 
    HPL[{w3plus, w3minus, w5minus}, v0]/8 + HPL[{w3plus, w3minus, w5plus}, t]/
     8 - HPL[{w3plus, w3minus, w5plus}, t0]/8 + 
    HPL[{w3plus, w3minus, w5plus}, v]/8 - HPL[{w3plus, w3minus, w5plus}, v0]/
     8 - HPL[{w3plus, w3plus, w1minus}, t]/4 + 
    HPL[{w3plus, w3plus, w1minus}, t0]/4 - HPL[{w3plus, w3plus, w1minus}, v]/
     4 + HPL[{w3plus, w3plus, w1minus}, v0]/4 + 
    HPL[{w3plus, w3plus, w4minus}, t]/8 - HPL[{w3plus, w3plus, w4minus}, t0]/
     8 + HPL[{w3plus, w3plus, w4minus}, v]/8 - 
    HPL[{w3plus, w3plus, w4minus}, v0]/8 + HPL[{w3plus, w3plus, w4plus}, t]/
     8 - HPL[{w3plus, w3plus, w4plus}, t0]/8 + 
    HPL[{w3plus, w3plus, w4plus}, v]/8 - HPL[{w3plus, w3plus, w4plus}, v0]/
     8 + HPL[{w3plus, w3plus, w5minus}, t]/8 - 
    HPL[{w3plus, w3plus, w5minus}, t0]/8 + HPL[{w3plus, w3plus, w5minus}, v]/
     8 - HPL[{w3plus, w3plus, w5minus}, v0]/8 + 
    HPL[{w3plus, w3plus, w5plus}, t]/8 - HPL[{w3plus, w3plus, w5plus}, t0]/
     8 + HPL[{w3plus, w3plus, w5plus}, v]/8 - 
    HPL[{w3plus, w3plus, w5plus}, v0]/8 - (Pi^2*Log[2])/6 - 
    HPL[{w1minus}, r]*HPL[{w1minus}, s1]*Log[2] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, t]*Log[2] - HPL[{w1minus}, r]*
     HPL[{w1plus}, t0]*Log[2] + HPL[{w1minus}, r]*HPL[{w1plus}, v]*Log[2] - 
    HPL[{w1minus}, r]*HPL[{w1plus}, v0]*Log[2] + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3minus}, v0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, t0]*Log[2])/2 + 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v]*Log[2])/2 - 
    (HPL[{w1minus}, r]*HPL[{w3plus}, v0]*Log[2])/2 - 
    HPL[{w1minus, w1minus}, r]*Log[2] - 2*HPL[{w1plus, w1plus}, t]*Log[2] + 
    2*HPL[{w1plus, w1plus}, t0]*Log[2] - 2*HPL[{w1plus, w1plus}, v]*Log[2] + 
    2*HPL[{w1plus, w1plus}, v0]*Log[2] - HPL[{w3minus, w1plus}, t]*Log[2] + 
    HPL[{w3minus, w1plus}, t0]*Log[2] - HPL[{w3minus, w1plus}, v]*Log[2] + 
    HPL[{w3minus, w1plus}, v0]*Log[2] - HPL[{w3plus, w1plus}, t]*Log[2] + 
    HPL[{w3plus, w1plus}, t0]*Log[2] - HPL[{w3plus, w1plus}, v]*Log[2] + 
    HPL[{w3plus, w1plus}, v0]*Log[2] - 2*HPL[{w1minus}, r]*Log[2]^2 - 
    HPL[{w1minus}, s1]*Log[2]^2 + HPL[{w1plus}, t]*Log[2]^2 - 
    HPL[{w1plus}, t0]*Log[2]^2 + HPL[{w1plus}, v]*Log[2]^2 - 
    HPL[{w1plus}, v0]*Log[2]^2 + (HPL[{w3minus}, t]*Log[2]^2)/2 - 
    (HPL[{w3minus}, t0]*Log[2]^2)/2 + (HPL[{w3minus}, v]*Log[2]^2)/2 - 
    (HPL[{w3minus}, v0]*Log[2]^2)/2 + (HPL[{w3plus}, t]*Log[2]^2)/2 - 
    (HPL[{w3plus}, t0]*Log[2]^2)/2 + (HPL[{w3plus}, v]*Log[2]^2)/2 - 
    (HPL[{w3plus}, v0]*Log[2]^2)/2 - 2*Log[2]^3 - 
    (HPL[{w1minus}, s1]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, t]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, t0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w1plus}, v]*PolyLog[2, 1 - zi])/2 - 
    (HPL[{w1plus}, v0]*PolyLog[2, 1 - zi])/2 + 
    (HPL[{w3minus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3minus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3minus}, v0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, t]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, t0]*PolyLog[2, 1 - zi])/4 + 
    (HPL[{w3plus}, v]*PolyLog[2, 1 - zi])/4 - 
    (HPL[{w3plus}, v0]*PolyLog[2, 1 - zi])/4 - Log[2]*PolyLog[2, 1 - zi]))/
  (256*me^2*Pi^4*(1 - Q/me^2)*(216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 
    216*Q^4)) + 
 (((10240*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
       me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
       2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
       me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
       me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
       2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
       2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi))/
     ((me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)) - 
    (-196608*me^14*mi^4*Pi^4*qi - 131072*me^12*mi^6*Pi^4*qi + 
      65536*me^14*mi^2*Pi^4*Q*qi + 458752*me^12*mi^4*Pi^4*Q*qi - 
      393216*me^10*mi^6*Pi^4*Q*qi + 131072*me^12*mi^2*Pi^4*Q^2*qi + 
      1048576*me^10*mi^4*Pi^4*Q^2*qi + 262144*me^8*mi^6*Pi^4*Q^2*qi - 
      65536*me^12*Pi^4*Q^3*qi - 1048576*me^10*mi^2*Pi^4*Q^3*qi - 
      720896*me^8*mi^4*Pi^4*Q^3*qi + 1179648*me^6*mi^6*Pi^4*Q^3*qi + 
      196608*me^10*Pi^4*Q^4*qi + 720896*me^8*mi^2*Pi^4*Q^4*qi - 
      1900544*me^6*mi^4*Pi^4*Q^4*qi + 262144*me^4*mi^6*Pi^4*Q^4*qi - 
      131072*me^8*Pi^4*Q^5*qi + 720896*me^6*mi^2*Pi^4*Q^5*qi + 
      327680*me^4*mi^4*Pi^4*Q^5*qi - 786432*me^2*mi^6*Pi^4*Q^5*qi - 
      65536*me^6*Pi^4*Q^6*qi - 458752*me^4*mi^2*Pi^4*Q^6*qi + 
      917504*me^2*mi^4*Pi^4*Q^6*qi - 393216*mi^6*Pi^4*Q^6*qi + 
      65536*me^4*Pi^4*Q^7*qi - 131072*me^2*mi^2*Pi^4*Q^7*qi + 
      65536*mi^4*Pi^4*Q^7*qi)/(96*(me^2 - Q)^3*Q^2*(me^4 - me^2*Q + mi^2*Q)))*
   (-(mi*(1 + Q/me^2)*(Pi^2 + 2*HPL[{w1plus, 0}, Sqrt[zi]]))/
     (256*me^3*Pi^4) + (Q*(Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 
       2*HPL[{w1plus, w1plus}, s]))/(256*me^4*Pi^4) + 
    ((Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(-2*HPL[{w1plus, w1minus}, r] - 
       4*HPL[{w1plus}, r]*Log[2]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
    (Q*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
      ((-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2])/
        (256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4) + 
       ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
         HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
         2*HPL[{w1plus}, s]*Log[2])/(128*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q)))/
     (me^2*(1 - Q/me^2)) - (Q*(Pi^2 + 6*HPL[{w1minus, w1minus}, r] + 
       12*HPL[{w1minus}, r]*Log[2] + 12*Log[2]^2 + 6*PolyLog[2, 1 - zi]))/
     (1536*me^4*Pi^4)))/(2*me^2*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 Log[MU]*((-128*me^6*qe)/(9*(me^2 - Q)^3) - (64*me^4*mi^2*qe)/
    (27*(me^2 - Q)^3) - (256*me^2*mi^4*qe)/(9*(me^2 - Q)^3) - 
   (((32*I)/27)*me^6*Pi*qe)/(me^2 - Q)^3 + 
   (128*me^8*qe)/(27*(me^2 - Q)^3*Q) + (128*me^4*Q*qe)/(9*(me^2 - Q)^3) + 
   (32*me^2*mi^2*Q*qe)/(27*(me^2 - Q)^3) + (320*mi^4*Q*qe)/(9*(me^2 - Q)^3) + 
   (((32*I)/9)*me^4*Pi*Q*qe)/(me^2 - Q)^3 - (128*me^2*Q^2*qe)/
    (27*(me^2 - Q)^3) + (32*mi^2*Q^2*qe)/(27*(me^2 - Q)^3) - 
   (64*mi^4*Q^2*qe)/(9*me^2*(me^2 - Q)^3) - (((32*I)/9)*me^2*Pi*Q^2*qe)/
    (me^2 - Q)^3 + (((32*I)/27)*Pi*Q^3*qe)/(me^2 - Q)^3 - (8*qi)/9 - 
   (16*me^6*qi)/(me^2 - Q)^3 + (256*me^4*mi^2*qi)/(3*(me^2 - Q)^3) + 
   (32*mi^2*qi)/Q - (64*me^6*mi^2*qi)/(3*(me^2 - Q)^3*Q) + 
   (152*me^4*Q*qi)/(3*(me^2 - Q)^3) - (96*me^2*mi^2*Q*qi)/(me^2 - Q)^3 - 
   (48*me^2*Q^2*qi)/(me^2 - Q)^3 + (32*mi^2*Q^2*qi)/(me^2 - Q)^3 + 
   (40*Q^3*qi)/(3*(me^2 - Q)^3) - (32*me^10*qi)/
    ((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (80*me^8*mi^2*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^6*mi^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (80*me^10*mi^2*qi)/(3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) + 
   (104*me^8*Q*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (368*me^6*mi^2*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (160*me^4*mi^4*Q*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (424*me^6*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (136*me^4*mi^2*Q^2*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (112*me^2*mi^4*Q^2*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (296*me^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (96*me^2*mi^2*Q^3*qi)/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (80*mi^4*Q^3*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (88*me^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (88*mi^2*Q^4*qi)/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (524288*me^14*Pi^4*qe - 2555904*me^12*Pi^4*Q*qe + 
     393216*me^10*mi^2*Pi^4*Q*qe - 1572864*me^8*mi^4*Pi^4*Q*qe + 
     4980736*me^10*Pi^4*Q^2*qe - 1835008*me^8*mi^2*Pi^4*Q^2*qe + 
     3407872*me^6*mi^4*Pi^4*Q^2*qe - 1572864*me^4*mi^6*Pi^4*Q^2*qe - 
     4849664*me^8*Pi^4*Q^3*qe + 2949120*me^6*mi^2*Pi^4*Q^3*qe - 
     2293760*me^4*mi^4*Pi^4*Q^3*qe + 1966080*me^2*mi^6*Pi^4*Q^3*qe + 
     2359296*me^6*Pi^4*Q^4*qe - 1966080*me^4*mi^2*Pi^4*Q^4*qe + 
     458752*me^2*mi^4*Pi^4*Q^4*qe - 393216*mi^6*Pi^4*Q^4*qe - 
     458752*me^4*Pi^4*Q^5*qe + 458752*me^2*mi^2*Pi^4*Q^5*qe + 
     2703360*me^12*mi^2*Pi^4*qi + 4079616*me^12*Pi^4*Q*qi - 
     5111808*me^10*mi^2*Pi^4*Q*qi + 589824*me^8*mi^4*Pi^4*Q*qi - 
     11501568*me^10*Pi^4*Q^2*qi + 12189696*me^8*mi^2*Pi^4*Q^2*qi - 
     2408448*me^6*mi^4*Pi^4*Q^2*qi + 12140544*me^8*Pi^4*Q^3*qi - 
     15237120*me^6*mi^2*Pi^4*Q^3*qi + 5701632*me^4*mi^4*Pi^4*Q^3*qi - 
     6094848*me^6*Pi^4*Q^4*qi + 6832128*me^4*mi^2*Pi^4*Q^4*qi - 
     2113536*me^2*mi^4*Pi^4*Q^4*qi + 1376256*me^4*Pi^4*Q^5*qi - 
     1376256*me^2*mi^2*Pi^4*Q^5*qi)/(55296*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - 
   (61*(65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
      65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
      196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
      196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
      65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
      589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
      1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
      294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
      2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
      1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
      294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
      294912*me^2*mi^2*Pi^4*Q^5*qi))/(331776*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - 
   ((-32768*me^8*Pi^4*Q*qe + 65536*me^6*mi^2*Pi^4*Q*qe - 
      524288*me^4*mi^4*Pi^4*Q*qe + 3145728*me^2*mi^6*Pi^4*Q*qe + 
      131072*me^6*Pi^4*Q^2*qe - 786432*me^4*mi^2*Pi^4*Q^2*qe + 
      2228224*me^2*mi^4*Pi^4*Q^2*qe + 1572864*mi^6*Pi^4*Q^2*qe - 
      196608*me^4*Pi^4*Q^3*qe + 1376256*me^2*mi^2*Pi^4*Q^3*qe - 
      1703936*mi^4*Pi^4*Q^3*qe + 131072*me^2*Pi^4*Q^4*qe - 
      655360*mi^2*Pi^4*Q^4*qe - 32768*Pi^4*Q^5*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     Q*(-216*me^6 + 648*me^4*Q - 648*me^2*Q^2 + 216*Q^3)) - 
   ((32768*me^10*Pi^4*Q*qe - 65536*me^8*mi^2*Pi^4*Q*qe + 
      524288*me^6*mi^4*Pi^4*Q*qe - 3145728*me^4*mi^6*Pi^4*Q*qe - 
      131072*me^8*Pi^4*Q^2*qe + 786432*me^6*mi^2*Pi^4*Q^2*qe - 
      2228224*me^4*mi^4*Pi^4*Q^2*qe - 1572864*me^2*mi^6*Pi^4*Q^2*qe + 
      196608*me^6*Pi^4*Q^3*qe - 1376256*me^4*mi^2*Pi^4*Q^3*qe + 
      1703936*me^2*mi^4*Pi^4*Q^3*qe - 131072*me^4*Pi^4*Q^4*qe + 
      655360*me^2*mi^2*Pi^4*Q^4*qe + 32768*me^2*Pi^4*Q^5*qe)*
     ((2*I)*Pi - 2*HPL[{w1plus}, r]))/(256*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (-216*me^8*Q + 648*me^6*Q^2 - 648*me^4*Q^3 + 216*me^2*Q^4)) - 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(18432*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   (((-17*(262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
         262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi))/
       (96*(me^2 - Q)^4) - (262144*me^4*mi^4*Pi^4*Q*qi - 
        851968*me^4*mi^2*Pi^4*Q^2*qi - 262144*me^2*mi^4*Pi^4*Q^2*qi + 
        196608*me^4*Pi^4*Q^3*qi + 1114112*me^2*mi^2*Pi^4*Q^3*qi - 
        262144*me^2*Pi^4*Q^4*qi - 262144*mi^2*Pi^4*Q^4*qi + 
        65536*Pi^4*Q^5*qi)/(48*(me^2 - Q)^4))*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(256*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q) + 
   ((131072*me^10*mi^4*Pi^4*qi + 229376*me^10*mi^2*Pi^4*Q*qi - 
      262144*me^8*mi^4*Pi^4*Q*qi - 65536*me^10*Pi^4*Q^2*qi - 
      720896*me^8*mi^2*Pi^4*Q^2*qi + 655360*me^6*mi^4*Pi^4*Q^2*qi - 
      131072*me^4*mi^6*Pi^4*Q^2*qi + 196608*me^8*Pi^4*Q^3*qi + 
      753664*me^6*mi^2*Pi^4*Q^3*qi - 884736*me^4*mi^4*Pi^4*Q^3*qi + 
      262144*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
      294912*me^4*mi^2*Pi^4*Q^4*qi + 458752*me^2*mi^4*Pi^4*Q^4*qi - 
      131072*mi^6*Pi^4*Q^4*qi + 131072*me^4*Pi^4*Q^5*qi - 
      98304*mi^4*Pi^4*Q^5*qi - 32768*me^2*Pi^4*Q^6*qi + 
      32768*mi^2*Pi^4*Q^6*qi)*(I*Pi - HPL[{w1plus}, s]))/
    (6144*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) + 
   ((393216*me^10*mi^4*Pi^4*qi - 98304*me^10*mi^2*Pi^4*Q*qi - 
      1835008*me^8*mi^4*Pi^4*Q*qi + 524288*me^6*mi^6*Pi^4*Q*qi + 
      196608*me^8*mi^2*Pi^4*Q^2*qi + 2621440*me^6*mi^4*Pi^4*Q^2*qi - 
      1441792*me^4*mi^6*Pi^4*Q^2*qi + 65536*me^8*Pi^4*Q^3*qi + 
      229376*me^6*mi^2*Pi^4*Q^3*qi - 1605632*me^4*mi^4*Pi^4*Q^3*qi + 
      1310720*me^2*mi^6*Pi^4*Q^3*qi - 229376*me^6*Pi^4*Q^4*qi - 
      557056*me^4*mi^2*Pi^4*Q^4*qi + 720896*me^2*mi^4*Pi^4*Q^4*qi - 
      393216*mi^6*Pi^4*Q^4*qi + 262144*me^4*Pi^4*Q^5*qi + 
      131072*me^2*mi^2*Pi^4*Q^5*qi - 294912*mi^4*Pi^4*Q^5*qi - 
      98304*me^2*Pi^4*Q^6*qi + 98304*mi^2*Pi^4*Q^6*qi)*
     (I*Pi - HPL[{w1plus}, s]))/(6144*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^3*
     Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((262144*me^6*mi^4*Pi^4*Q*qi - 65536*me^6*mi^2*Pi^4*Q^2*qi - 
      262144*me^4*mi^4*Pi^4*Q^2*qi + 65536*me^4*mi^2*Pi^4*Q^3*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(6144*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + (13*(262144*me^6*mi^2*Pi^4*Q^2*qi - 
      65536*me^6*Pi^4*Q^3*qi - 262144*me^4*mi^2*Pi^4*Q^3*qi + 
      65536*me^4*Pi^4*Q^4*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (12288*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
   ((262144*me^10*Pi^4*qe - 720896*me^8*Pi^4*Q*qe + 557056*me^6*Pi^4*Q^2*qe + 
      32768*me^4*Pi^4*Q^3*qe - 163840*me^2*Pi^4*Q^4*qe + 32768*Pi^4*Q^5*qe)*
     (I*Pi - HPL[{w1plus}, s1]))/(128*Pi^4*Sqrt[1 - (4*me^2)/Q]*Q*
     (216*me^6*Q - 648*me^4*Q^2 + 648*me^2*Q^3 - 216*Q^4)) + 
   (32*mi*(1 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(3*me^5*Pi^4*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   (32*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
      me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
      2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
      me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi)*
     (-Pi^2/2 - HPL[{w1plus, 0}, Sqrt[zi]]))/(3*me^3*mi*Pi^4*(me^2 - Q)^4*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) + 
   ((-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
      589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
      294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, r] - 2*HPL[{w1plus, w1plus}, r]))/
    (128*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
      2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 
      432*me^4*Q^5 + 864*me^2*mi^2*Q^5)) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
    (18432*Pi^4*Q^2) - ((196608*me^4*mi^2*Pi^4*Q^2*qi - 
      32768*me^4*Pi^4*Q^3*qi - 262144*me^2*mi^2*Pi^4*Q^3*qi + 
      32768*me^2*Pi^4*Q^4*qi + 65536*mi^2*Pi^4*Q^4*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
    (6144*Pi^4*(me^2 - Q)^4*Q) + 
   ((-32768*me^6*mi^2*Pi^4*Q^2*qi + 65536*me^4*mi^4*Pi^4*Q^2*qi + 
      65536*me^4*mi^2*Pi^4*Q^3*qi - 131072*me^2*mi^4*Pi^4*Q^3*qi - 
      32768*me^2*mi^2*Pi^4*Q^4*qi + 65536*mi^4*Pi^4*Q^4*qi)*
     ((-I)*Pi*HPL[{w1plus}, r] + I*Pi*HPL[{w1plus}, s] + 
      HPL[{w1plus, w1plus}, r] - HPL[{w1plus, w1plus}, s]))/
    (128*me^2*Pi^4*(1 - Q/me^2)*(24*me^6*Q^2 - 48*me^4*mi^2*Q^2 - 
      48*me^4*Q^3 + 96*me^2*mi^2*Q^3 + 24*me^2*Q^4 - 48*mi^2*Q^4)) - 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (12288*Pi^4*(me^2 - Q)^4*Q) - 
   (16*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 2*HPL[{w1plus, w1plus}, s]))/
    (3*me^6*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
      262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
      589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
      65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
      196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
      131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
      65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
      65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (12288*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)) + (16*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*
     (me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (3*me^6*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   (16*(Q^2/me^4 - (2*mi^2*(1 + Q/me^2))/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
      me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-2*HPL[{w1plus, w1minus}, r] - 4*HPL[{w1plus}, r]*Log[2]))/
    (3*me^4*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*(me^2 - Q)^3*Q^2*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) - 
   ((1179648*me^12*mi^4*Pi^4*Q*qi - 1179648*me^10*mi^4*Pi^4*Q^2*qi + 
      1179648*me^8*mi^6*Pi^4*Q^2*qi - 589824*me^10*mi^2*Pi^4*Q^3*qi - 
      2359296*me^8*mi^4*Pi^4*Q^3*qi - 1179648*me^8*mi^2*Pi^4*Q^4*qi + 
      1769472*me^6*mi^4*Pi^4*Q^4*qi - 2359296*me^4*mi^6*Pi^4*Q^4*qi + 
      589824*me^8*Pi^4*Q^5*qi + 4718592*me^6*mi^2*Pi^4*Q^5*qi - 
      589824*me^4*mi^4*Pi^4*Q^5*qi - 1179648*me^6*Pi^4*Q^6*qi - 
      2949120*me^4*mi^2*Pi^4*Q^6*qi + 1769472*me^2*mi^4*Pi^4*Q^6*qi + 
      1179648*mi^6*Pi^4*Q^6*qi + 589824*me^4*Pi^4*Q^7*qi - 
      589824*mi^4*Pi^4*Q^7*qi)*(2*HPL[{w1plus, w1minus}, r] + 
      4*HPL[{w1plus}, r]*Log[2]))/(110592*me^2*Sqrt[1 - (4*mi^2)/me^2]*Pi^4*
     (me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
   ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
      262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
     (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
      (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
      12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - 
      (8*I)*Pi*Log[2] - 8*HPL[{w1plus}, s]*Log[2]))/
    (12288*Pi^4*Sqrt[1 - (4*mi^2)/Q]*(me^2 - Q)^4*Q) - 
   ((-262144*me^10*mi^4*Pi^4*Q*qi + 65536*me^10*mi^2*Pi^4*Q^2*qi - 
      262144*me^6*mi^6*Pi^4*Q^2*qi - 262144*me^8*mi^2*Pi^4*Q^3*qi + 
      589824*me^6*mi^4*Pi^4*Q^3*qi - 262144*me^4*mi^6*Pi^4*Q^3*qi + 
      65536*me^8*Pi^4*Q^4*qi + 393216*me^6*mi^2*Pi^4*Q^4*qi - 
      196608*me^4*mi^4*Pi^4*Q^4*qi + 262144*me^2*mi^6*Pi^4*Q^4*qi - 
      131072*me^6*Pi^4*Q^5*qi - 196608*me^4*mi^2*Pi^4*Q^5*qi - 
      65536*me^2*mi^4*Pi^4*Q^5*qi + 262144*mi^6*Pi^4*Q^5*qi + 
      65536*me^4*Pi^4*Q^6*qi - 65536*mi^4*Pi^4*Q^6*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(6144*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q^2*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*(1 + Q/me^2)*((-4*mi^2)/me^2 + Q/me^2)*(me^12*mi^4*Pi^4*Q*qi + 
      me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
      me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
      2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
      3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + 
      me^4*mi^4*Pi^4*Q^5*qi - 2*me^2*mi^6*Pi^4*Q^5*qi - 
      me^4*mi^2*Pi^4*Q^6*qi + 2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     ((-I)*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(3*me^4*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^3*Q^2*(1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)*
     (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
      I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
      HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
      I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
      HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((262144*me^6*mi^2*Pi^4*Q^2*qi - 65536*me^6*Pi^4*Q^3*qi - 
      262144*me^4*mi^2*Pi^4*Q^3*qi + 65536*me^4*Pi^4*Q^4*qi)*
     (3*Pi^2 + (6*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
      (3*I)*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      6*HPL[{0, w1plus}, s] - 3*HPL[{w1minus, w1plus}, s] + (4*I)*Pi*Log[2] + 
      2*HPL[{w1plus}, s]*Log[2]))/(6144*me^2*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     (me^2 - Q)^4*Q) + ((-131072*me^4*mi^2*Pi^4*Q*qi + 
      131072*me^2*mi^2*Pi^4*Q^2*qi)*((Pi^2*HPL[{w1minus}, r])/2 - 
      (Pi^2*HPL[{w1minus}, s])/2 + I*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      I*Pi*HPL[{w1minus, w1plus}, s] - I*Pi*HPL[{w1plus, w1minus}, s] - 
      HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
      HPL[{w1minus, w1plus, w1plus}, s] + HPL[{w1plus, w1minus, w1plus}, s] + 
      HPL[{w1plus, w1plus, w1minus}, r] + 2*HPL[{w1plus, w1plus}, r]*Log[2] - 
      2*HPL[{w1plus, w1plus}, s]*Log[2]))/(128*me^2*Pi^4*(1 - Q/me^2)*
     (-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3)) - 
   ((64*I)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
    (Q^2*Sqrt[4 - Q/mi^2]) - 
   (16*qi*(1 - 6*(11/18 - (mi^2*(-2 + Q/mi^2))/(3*Q) - 
        ((I/2)*(-4 + Q/mi^2)*Log[(-1 + s)/(1 + s)])/(Sqrt[Q/mi^2]*
          Sqrt[4 - Q/mi^2]) + ((I/3)*(4 - (5*Q)/mi^2 + Q^2/mi^4)*
          Log[(-1 + s)/(1 + s)])/((Q/mi^2)^(3/2)*Sqrt[4 - Q/mi^2]))))/3 - 
   (16*qe*(1 - 6*(11/18 - (me^2*(-2 + Q/me^2))/(3*Q) - 
        ((I/2)*(-4 + Q/me^2)*Log[(-1 + s1)/(1 + s1)])/(Sqrt[Q/me^2]*
          Sqrt[4 - Q/me^2]) + ((I/3)*(4 - (5*Q)/me^2 + Q^2/me^4)*
          Log[(-1 + s1)/(1 + s1)])/((Q/me^2)^(3/2)*Sqrt[4 - Q/me^2]))))/27 + 
   (32*me^6*qe*Log[ubar])/(27*(me^2 - Q)^3) - (32*me^4*Q*qe*Log[ubar])/
    (9*(me^2 - Q)^3) + (32*me^2*Q^2*qe*Log[ubar])/(9*(me^2 - Q)^3) - 
   (32*Q^3*qe*Log[ubar])/(27*(me^2 - Q)^3) - 
   (16*qe*(-2/3 - I*Pi + Log[ubar]))/27 - (32*me^6*qe*Log[zi])/
    (27*(me^2 - Q)^3) + (32*me^4*Q*qe*Log[zi])/(9*(me^2 - Q)^3) - 
   (32*me^2*Q^2*qe*Log[zi])/(9*(me^2 - Q)^3) + (32*Q^3*qe*Log[zi])/
    (27*(me^2 - Q)^3) - (16*qi*Log[zi])/3 + (32*me^6*qi*Log[zi])/
    (3*(me^2 - Q)^3) - (32*me^4*Q*qi*Log[zi])/(me^2 - Q)^3 + 
   (32*me^2*Q^2*qi*Log[zi])/(me^2 - Q)^3 - (32*Q^3*qi*Log[zi])/
    (3*(me^2 - Q)^3) + (32*me^10*qi*Log[zi])/(3*(me^2 - Q)^3*
     (me^4 - me^2*Q + mi^2*Q)) - (32*me^8*mi^2*qi*Log[zi])/
    (3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + (16*me^10*mi^2*qi*Log[zi])/
    (3*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)) - 
   (32*me^8*Q*qi*Log[zi])/((me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (80*me^6*mi^2*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*me^4*mi^4*Q*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (112*me^6*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (112*me^4*mi^2*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (32*me^2*mi^4*Q^2*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (64*me^4*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (64*me^2*mi^2*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*mi^4*Q^3*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*me^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*mi^2*Q^4*qi*Log[zi])/(3*(me^2 - Q)^3*(me^4 - me^2*Q + mi^2*Q)) + 
   ((65536*me^12*Pi^4*Q*qe - 262144*me^10*Pi^4*Q^2*qe + 
      65536*me^8*mi^2*Pi^4*Q^2*qe + 393216*me^8*Pi^4*Q^3*qe - 
      196608*me^6*mi^2*Pi^4*Q^3*qe - 262144*me^6*Pi^4*Q^4*qe + 
      196608*me^4*mi^2*Pi^4*Q^4*qe + 65536*me^4*Pi^4*Q^5*qe - 
      65536*me^2*mi^2*Pi^4*Q^5*qe - 294912*me^12*mi^2*Pi^4*qi - 
      589824*me^12*Pi^4*Q*qi + 589824*me^10*mi^2*Pi^4*Q*qi + 
      1769472*me^10*Pi^4*Q^2*qi - 1474560*me^8*mi^2*Pi^4*Q^2*qi + 
      294912*me^6*mi^4*Pi^4*Q^2*qi - 2064384*me^8*Pi^4*Q^3*qi + 
      2064384*me^6*mi^2*Pi^4*Q^3*qi - 589824*me^4*mi^4*Pi^4*Q^3*qi + 
      1179648*me^6*Pi^4*Q^4*qi - 1179648*me^4*mi^2*Pi^4*Q^4*qi + 
      294912*me^2*mi^4*Pi^4*Q^4*qi - 294912*me^4*Pi^4*Q^5*qi + 
      294912*me^2*mi^2*Pi^4*Q^5*qi)*Log[zi])/(55296*me^2*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) - ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
     Q^2) + (8*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + 
      me^8*mi^6*Pi^4*Q^2*qi - me^10*mi^2*Pi^4*Q^3*qi - 
      2*me^8*mi^4*Pi^4*Q^3*qi + 2*me^6*mi^6*Pi^4*Q^3*qi + 
      me^8*mi^2*Pi^4*Q^4*qi - 3*me^6*mi^4*Pi^4*Q^4*qi + 
      me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
      2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
      2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(9*me^6*Pi^4*(me^2 - Q)^3*Q*
     (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
   ((-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
      2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
      2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
      3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
      2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
      1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
      2359296*me^2*mi^6*Pi^4*Q^6*qi)*(-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w1minus}, r]*Log[2] - 12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/
    (1327104*me^4*Pi^4*(me^2 - Q)^4*Q^2*(me^4 - me^2*Q + mi^2*Q)) + 
   (16*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + 
      me^10*mi^6*Pi^4*Q^2*qi - 2*me^10*mi^4*Pi^4*Q^3*qi + 
      2*me^8*mi^4*Pi^4*Q^4*qi - 2*me^6*mi^6*Pi^4*Q^4*qi + 
      me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + me^2*mi^6*Pi^4*Q^6*qi)*
     (-Pi^2 - 6*HPL[{w1minus, w1minus}, r] - 12*HPL[{w1minus}, r]*Log[2] - 
      12*Log[2]^2 - 6*PolyLog[2, 1 - zi]))/(9*me^4*Pi^4*(me^2 - Q)^4*Q^2*
     (me^4 - me^2*Q + mi^2*Q)) + 
   (16*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
      me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
     (-2*Pi^2*HPL[{w1minus}, r] + 2*Pi^2*HPL[{w1minus}, s] - 
      Pi^2*HPL[{w3minus}, r] + Pi^2*HPL[{w3minus}, s] - 
      (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] + 
      12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
      12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1minus, w3plus}, r] - 
      (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1plus, w1minus}, s] - 
      (6*I)*Pi*HPL[{w3minus, w1plus}, r] + (6*I)*Pi*HPL[{w3minus, w1plus}, 
        s] + (6*I)*Pi*HPL[{w3plus, w1minus}, r] + 
      (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] - 36*HPL[{w1minus, w1minus, w1minus}, r] + 
      12*HPL[{w1minus, w1minus, w3minus}, r] + 
      12*HPL[{w1minus, w3minus, w1minus}, r] - 
      12*HPL[{w1minus, w3plus, w1plus}, r] + 
      12*HPL[{w1plus, w1minus, w1plus}, r] - 
      12*HPL[{w1plus, w1minus, w1plus}, s] + 
      12*HPL[{w3minus, w1minus, w1minus}, r] + 
      6*HPL[{w3minus, w1plus, w1plus}, r] - 
      6*HPL[{w3minus, w1plus, w1plus}, s] - 
      6*HPL[{w3plus, w1minus, w1plus}, r] - 
      6*HPL[{w3plus, w1minus, w1plus}, s] - 
      12*HPL[{w3plus, w1plus, w1minus}, r] + 24*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] - (24*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
      (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] + (12*I)*Pi*HPL[{w3plus}, r]*Log[2] - 
      (12*I)*Pi*HPL[{w3plus}, s]*Log[2] - 48*HPL[{w1minus, w1minus}, r]*
       Log[2] + 24*HPL[{w1minus, w3minus}, r]*Log[2] + 
      24*HPL[{w3minus, w1minus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, r]*
       Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
      24*HPL[{w1minus}, r]*Log[2]^2 + 24*HPL[{w1minus}, s]*Log[2]^2 + 
      24*HPL[{w3minus}, r]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 - 
      12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] + 12*HPL[{w1minus}, s]*
       PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, r]*PolyLog[2, 1 - zi] - 
      12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/(9*me^2*Pi^4*(me^2 - Q)^3*Q*
     (1 - Q/me^2)*(me^4 - me^2*Q + mi^2*Q)) - 
   (16*mi^2*Q*qi*(-4*Pi^2*HPL[{w1minus}, r] + 4*Pi^2*HPL[{w1minus}, s] - 
      (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, r] - 
      Pi^2*HPL[{w3minus}, s] + (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
      12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] + 
      12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
      (12*I)*Pi*HPL[{w1minus, w1plus}, s] - 
      (12*I)*Pi*HPL[{w1minus, w3plus}, r] + 
      (12*I)*Pi*HPL[{w1plus, w1minus}, r] + 12*HPL[{w1minus}, r]*
       HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, r] - 
      (6*I)*Pi*HPL[{w3minus, w1plus}, s] - (6*I)*Pi*HPL[{w3plus, w1minus}, 
        r] - (6*I)*Pi*HPL[{w3plus, w1minus}, s] - 12*HPL[{w1minus}, r]*
       HPL[{w3plus, w1plus}, s] + 36*HPL[{w1minus, w1minus, w1minus}, r] - 
      12*HPL[{w1minus, w1minus, w3minus}, r] - 
      12*HPL[{w1minus, w1plus, w1plus}, s] - 
      12*HPL[{w1minus, w3minus, w1minus}, r] + 
      12*HPL[{w1minus, w3plus, w1plus}, r] - 
      12*HPL[{w1plus, w1minus, w1plus}, r] - 
      12*HPL[{w1plus, w1plus, w1minus}, r] - 
      12*HPL[{w3minus, w1minus, w1minus}, r] - 
      6*HPL[{w3minus, w1plus, w1plus}, r] + 
      6*HPL[{w3minus, w1plus, w1plus}, s] + 
      6*HPL[{w3plus, w1minus, w1plus}, r] + 
      6*HPL[{w3plus, w1minus, w1plus}, s] + 
      12*HPL[{w3plus, w1plus, w1minus}, r] - 24*HPL[{w1minus}, r]*
       HPL[{w1minus}, s]*Log[2] + (24*I)*Pi*HPL[{w1plus}, r]*Log[2] - 
      (24*I)*Pi*HPL[{w1plus}, s]*Log[2] + 24*HPL[{w1minus}, r]*
       HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, r]*Log[2] + 
      (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 48*HPL[{w1minus, w1minus}, r]*
       Log[2] - 24*HPL[{w1minus, w3minus}, r]*Log[2] - 
      24*HPL[{w1plus, w1plus}, r]*Log[2] + 24*HPL[{w1plus, w1plus}, s]*
       Log[2] - 24*HPL[{w3minus, w1minus}, r]*Log[2] + 
      24*HPL[{w3plus, w1plus}, r]*Log[2] - 24*HPL[{w3plus, w1plus}, s]*
       Log[2] + 24*HPL[{w1minus}, r]*Log[2]^2 - 24*HPL[{w1minus}, s]*
       Log[2]^2 - 24*HPL[{w3minus}, r]*Log[2]^2 + 24*HPL[{w3minus}, s]*
       Log[2]^2 + 12*HPL[{w1minus}, r]*PolyLog[2, 1 - zi] - 
      12*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, r]*
       PolyLog[2, 1 - zi] + 12*HPL[{w3minus}, s]*PolyLog[2, 1 - zi]))/
    (9*(me^2 - Q)^2*(-1 + Q/me^2))) - 
 ((-294912*me^10*mi^2*Pi^4*Q^2*qi + 589824*me^8*mi^4*Pi^4*Q^2*qi + 
    589824*me^8*mi^2*Pi^4*Q^3*qi - 1179648*me^6*mi^4*Pi^4*Q^3*qi - 
    294912*me^6*mi^2*Pi^4*Q^4*qi + 589824*me^4*mi^4*Pi^4*Q^4*qi)*
   (-3*Pi^2*HPL[{w1minus}, r] + 6*Pi^2*HPL[{w1plus}, r] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, r] + (12*I)*Pi*HPL[{w1plus, 0}, r] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, r] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, r] + 2*HPL[{w1minus, w1plus, w1plus}, r] - 
    12*HPL[{w1plus, 0, w1plus}, r] - 8*HPL[{w1plus, w1minus, w1plus}, r] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, r]*Log[2] + 
    8*HPL[{w1plus, w1plus}, r]*Log[2] - 21*Zeta[3]))/
  (256*me^2*Pi^4*(432*me^10*Q^2 - 864*me^8*mi^2*Q^2 - 1296*me^8*Q^3 + 
    2592*me^6*mi^2*Q^3 + 1296*me^6*Q^4 - 2592*me^4*mi^2*Q^4 - 432*me^4*Q^5 + 
    864*me^2*mi^2*Q^5)) + ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    6*Pi^2*HPL[{w1plus}, s] - (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/(36864*Pi^4*Q^2) - 
 ((262144*me^4*mi^2*Pi^4*Q^2*qi - 65536*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 65536*me^2*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    6*Pi^2*HPL[{w1plus}, s] - (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (24576*Pi^4*(me^2 - Q)^4*Q) + 
 ((196608*me^4*mi^2*Pi^4*Q^2*qi - 32768*me^4*Pi^4*Q^3*qi - 
    262144*me^2*mi^2*Pi^4*Q^3*qi + 32768*me^2*Pi^4*Q^4*qi + 
    65536*mi^2*Pi^4*Q^4*qi)*(-2*Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + 6*Pi^2*HPL[{w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/
  (12288*Pi^4*(me^2 - Q)^4*Q) + 
 (4*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(3*me^6*Pi^4*(me^2 - Q)^3*Q*
   (me^4 - me^2*Q + mi^2*Q)*(-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 ((-2359296*me^14*mi^4*Pi^4*Q*qi - 1179648*me^14*mi^2*Pi^4*Q^2*qi + 
    2359296*me^12*mi^4*Pi^4*Q^2*qi - 2359296*me^10*mi^6*Pi^4*Q^2*qi + 
    2359296*me^12*mi^2*Pi^4*Q^3*qi + 3538944*me^10*mi^4*Pi^4*Q^3*qi - 
    3538944*me^8*mi^4*Pi^4*Q^4*qi + 4718592*me^6*mi^6*Pi^4*Q^4*qi - 
    2359296*me^8*mi^2*Pi^4*Q^5*qi - 1179648*me^6*mi^4*Pi^4*Q^5*qi + 
    1179648*me^6*mi^2*Pi^4*Q^6*qi + 1179648*me^4*mi^4*Pi^4*Q^6*qi - 
    2359296*me^2*mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(884736*me^4*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (8*(me^14*mi^4*Pi^4*Q*qi - me^12*mi^4*Pi^4*Q^2*qi + me^10*mi^6*Pi^4*Q^2*qi - 
    2*me^10*mi^4*Pi^4*Q^3*qi + 2*me^8*mi^4*Pi^4*Q^4*qi - 
    2*me^6*mi^6*Pi^4*Q^4*qi + me^6*mi^4*Pi^4*Q^5*qi - me^4*mi^4*Pi^4*Q^6*qi + 
    me^2*mi^6*Pi^4*Q^6*qi)*(2*Pi^2*HPL[{w1plus}, Sqrt[zi]] - 
    6*HPL[{w1minus, w1minus, w1minus}, r] + 
    4*HPL[{w1plus, w1plus, 0}, Sqrt[zi]] - 12*HPL[{w1minus, w1minus}, r]*
     Log[2] - 12*HPL[{w1minus}, r]*Log[2]^2 - 8*Log[2]^3 + Pi^2*Log[1 - zi] + 
    6*PolyLog[3, 1 - zi] - 14*Zeta[3]))/(3*me^4*Pi^4*(me^2 - Q)^4*Q^2*
   (me^4 - me^2*Q + mi^2*Q)) + 
 (32*(3*me^4*mi^4*qe - 4*me^2*mi^6*qe - 2*mi^6*Q*qe - 3*mi^4*Q^2*qe)*
   ((-I)*Pi^3 + 2*Pi^2*HPL[{0}, r] + 
    Pi^2*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    (2*I)*Pi*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus}, r] - 
    Pi^2*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (2*I)*Pi*HPL[{w1plus}, r]*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    (4*I)*Pi*HPL[{0, w1plus}, r] - 
    2*HPL[{w1minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus, w1plus}, r] + 
    2*HPL[{w2minus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*HPL[{w1plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{0}, r]*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    (2*I)*Pi*HPL[{w1plus, w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] + 
    2*HPL[{w1plus}, r]*HPL[{w1plus, w2plus}, Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{0, w1plus, w1plus}, r] - 2*HPL[{w1plus, w1plus, w1minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] + 2*HPL[{w1plus, w1plus, w2minus}, 
      Sqrt[1 - (4*zi)/(1 - ubar)]] - 
    4*HPL[{w1plus, w1plus}, Sqrt[1 - (4*zi)/(1 - ubar)]]*Log[2] + 7*Zeta[3]))/
  (9*me^2*(me^2 - Q)^3*(-1 + Q/me^2)) - 
 (4*(me^12*mi^4*Pi^4*Q*qi + me^10*mi^4*Pi^4*Q^2*qi + me^8*mi^6*Pi^4*Q^2*qi - 
    me^10*mi^2*Pi^4*Q^3*qi - 2*me^8*mi^4*Pi^4*Q^3*qi + 
    2*me^6*mi^6*Pi^4*Q^3*qi + me^8*mi^2*Pi^4*Q^4*qi - 
    3*me^6*mi^4*Pi^4*Q^4*qi + me^6*mi^2*Pi^4*Q^5*qi + me^4*mi^4*Pi^4*Q^5*qi - 
    2*me^2*mi^6*Pi^4*Q^5*qi - me^4*mi^2*Pi^4*Q^6*qi + 
    2*me^2*mi^4*Pi^4*Q^6*qi - mi^6*Pi^4*Q^6*qi)*
   (-24*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)] - 6*Pi^2*HPL[{w1minus}, r] + 
    16*Pi^2*HPL[{w1minus}, s] + 12*Pi^2*HPL[{w1plus}, s] - 
    (48*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w3minus}, s] - 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w3plus}, s] - 
    22*Pi^2*HPL[{w4minus}, s] + (24*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w4plus}, s] + 2*Pi^2*HPL[{w5minus}, s] + 
    (24*I)*Pi*HPL[{w1minus}, r]*HPL[{w5plus}, s] - 
    12*HPL[{w1minus}, s]*HPL[{w1minus, w1minus}, r] - 
    12*HPL[{w3minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w4minus}, s]*HPL[{w1minus, w1minus}, r] + 
    12*HPL[{w5minus}, s]*HPL[{w1minus, w1minus}, r] + 
    (36*I)*Pi*HPL[{w1minus, w1plus}, s] + (24*I)*Pi*HPL[{w1plus, 0}, s] - 
    24*HPL[{w4minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    24*HPL[{w5minus}, s]*HPL[{w1plus, 0}, Sqrt[zi]] + 
    (36*I)*Pi*HPL[{w1plus, w1minus}, s] + 48*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (6*I)*Pi*HPL[{w3minus, w1plus}, s] + 
    (6*I)*Pi*HPL[{w3plus, w1minus}, s] + 12*HPL[{w1minus}, r]*
     HPL[{w3plus, w1plus}, s] - (24*I)*Pi*HPL[{w4minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w4plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w4plus, w1plus}, s] - (24*I)*Pi*HPL[{w5minus, w1plus}, s] - 
    (24*I)*Pi*HPL[{w5plus, w1minus}, s] - 24*HPL[{w1minus}, r]*
     HPL[{w5plus, w1plus}, s] + 96*HPL[{0, w1plus, 0}, 
      (1 + 2*Sqrt[zi])^(-1)] - 48*HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    48*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    48*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    12*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    36*HPL[{w1minus, w1plus, w1plus}, s] - 24*HPL[{w1plus, 0, w1plus}, s] - 
    36*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*HPL[{w3minus, w1plus, w1plus}, s] - 
    6*HPL[{w3plus, w1minus, w1plus}, s] + 
    24*HPL[{w4minus, w1plus, w1plus}, s] + 
    24*HPL[{w4plus, w1minus, w1plus}, s] + 
    24*HPL[{w5minus, w1plus, w1plus}, s] + 
    24*HPL[{w5plus, w1minus, w1plus}, s] - 18*Pi^2*Log[2] - 
    24*HPL[{w1minus}, r]*HPL[{w1minus}, s]*Log[2] - 
    (24*I)*Pi*HPL[{w1plus}, s]*Log[2] - 24*HPL[{w1minus}, r]*
     HPL[{w3minus}, s]*Log[2] - (12*I)*Pi*HPL[{w3plus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w4minus}, s]*Log[2] + 
    24*HPL[{w1minus}, r]*HPL[{w5minus}, s]*Log[2] - 
    96*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    96*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    24*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 96*HPL[{w1plus, w1plus}, s]*
     Log[2] + 24*HPL[{w3plus, w1plus}, s]*Log[2] - 
    48*HPL[{w4plus, w1plus}, s]*Log[2] - 48*HPL[{w5plus, w1plus}, s]*Log[2] - 
    24*HPL[{w1minus}, s]*Log[2]^2 - 24*HPL[{w3minus}, s]*Log[2]^2 + 
    24*HPL[{w4minus}, s]*Log[2]^2 + 24*HPL[{w5minus}, s]*Log[2]^2 - 
    12*HPL[{w1minus}, s]*PolyLog[2, 1 - zi] - 12*HPL[{w3minus}, s]*
     PolyLog[2, 1 - zi] + 12*HPL[{w4minus}, s]*PolyLog[2, 1 - zi] + 
    12*HPL[{w5minus}, s]*PolyLog[2, 1 - zi] + 84*Zeta[3]))/
  (9*me^6*Pi^4*(me^2 - Q)^3*Q*(me^4 - me^2*Q + mi^2*Q)*
   (-(Q^2/me^4) + (mi^2*(1 + Q/me^2)^2)/me^2)) + 
 (32*(me^8*mi^2*Pi^4*Q^2*qi - 2*me^6*mi^2*Pi^4*Q^3*qi + 
    me^4*mi^4*Pi^4*Q^3*qi + me^4*mi^2*Pi^4*Q^4*qi - me^2*mi^4*Pi^4*Q^4*qi)*
   (-2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, r] + 
    2*Pi^2*HPL[{0}, (1 + 2*Sqrt[zi])^(-1)]*HPL[{w1minus}, s] - 
    (Pi^2*HPL[{w1minus}, r]*HPL[{w1minus}, s])/2 + 
    Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] + (2*I)*Pi*HPL[{w1plus}, r]*HPL[{-1, 1}, r^2] - 
    (2*I)*Pi*HPL[{w1plus}, s]*HPL[{-1, 1}, r^2] + (4*I)*Pi*HPL[{w1plus}, s]*
     HPL[{0, w1minus}, r] + (4*Pi^2*HPL[{w1minus, w1minus}, r])/3 - 
    (3*I)*Pi*HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    (Pi^2*HPL[{w1minus, w1minus}, s])/3 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w1minus}, s] - Pi^2*HPL[{w1minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] - 
    Pi^2*HPL[{w1minus, w2minus}, r] + (Pi^2*HPL[{w1minus, w3minus}, r])/12 - 
    (Pi^2*HPL[{w1minus, w3minus}, s])/12 + HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w3minus}, s] + I*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w3plus}, s] - (11*Pi^2*HPL[{w1minus, w4minus}, r])/6 + 
    (11*Pi^2*HPL[{w1minus, w4minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w4minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w4plus}, s] + (Pi^2*HPL[{w1minus, w5minus}, r])/6 - 
    (Pi^2*HPL[{w1minus, w5minus}, s])/6 - HPL[{w1minus, w1minus}, r]*
     HPL[{w1minus, w5minus}, s] - (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1minus, w5plus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, 0}, s] - 2*HPL[{w1minus, w4minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w4minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] + 2*HPL[{w1minus, w5minus}, r]*
     HPL[{w1plus, 0}, Sqrt[zi]] - 2*HPL[{w1minus, w5minus}, s]*
     HPL[{w1plus, 0}, Sqrt[zi]] - Pi^2*HPL[{w1plus, w1minus}, s] + 
    (3*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w1minus}, s] + 
    (2*Pi^2*HPL[{w1plus, w1plus}, r])/3 - (2*Pi^2*HPL[{w1plus, w1plus}, s])/
     3 + 2*HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w2minus}, s] + 
    2*HPL[{w1plus, w1minus}, r]*HPL[{w1plus, w2plus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w3minus}, s] + 
    (Pi^2*HPL[{w1plus, w3plus}, r])/12 - (Pi^2*HPL[{w1plus, w3plus}, s])/12 + 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w3plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w4minus}, s] - 
    (11*Pi^2*HPL[{w1plus, w4plus}, r])/6 - 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w4plus}, r] + (11*Pi^2*HPL[{w1plus, w4plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w4plus}, s] + 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w4plus}, s] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, w5minus}, s] + 
    (Pi^2*HPL[{w1plus, w5plus}, r])/6 + 2*HPL[{w1plus, 0}, Sqrt[zi]]*
     HPL[{w1plus, w5plus}, r] - (Pi^2*HPL[{w1plus, w5plus}, s])/6 - 
    HPL[{w1minus, w1minus}, r]*HPL[{w1plus, w5plus}, s] - 
    2*HPL[{w1plus, 0}, Sqrt[zi]]*HPL[{w1plus, w5plus}, s] - 
    Pi^2*HPL[{w2minus, w1minus}, s] + (2*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w2minus, w1plus}, s] - (4*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus, 0}, (1 + 2*Sqrt[zi])^(-1)] - 
    (4*I)*Pi*HPL[{0, w1plus, w1minus}, r] - 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, s]*
     HPL[{0, w1plus, w1minus}, 1 - 2*Sqrt[zi]] + 4*HPL[{w1minus}, r]*
     HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1minus}, 1 - 2*zi] - 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*Sqrt[zi]] + 
    4*HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] - 
    4*HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, (1 + 2*Sqrt[zi])^(-1)] + 
    HPL[{w1minus}, r]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    HPL[{w1minus}, s]*HPL[{0, w1plus, w1plus}, 1 - 2*zi] - 
    I*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1minus, w3plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w4plus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w5plus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    I*Pi*HPL[{w1minus, w1plus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w1plus, w5minus}, r] - 
    (2*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1minus, w3plus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w3plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w4minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w4plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1minus, w5minus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1minus, w5plus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5plus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (2*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 2*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (2*I)*Pi*HPL[{w1plus, w1minus, 0}, s] - 
    (3*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    3*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    I*Pi*HPL[{w1plus, w1minus, w3minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w4minus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w1minus, w5minus}, r] - 
    2*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, r] - 
    I*Pi*HPL[{w1plus, w1plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1plus, w3minus, w1plus}, s] + 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, r] - 
    (I/2)*Pi*HPL[{w1plus, w3plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w4minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w4plus, w1plus}, s] + 
    (2*I)*Pi*HPL[{w1plus, w5minus, w1minus}, s] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, r] + 
    (2*I)*Pi*HPL[{w1plus, w5plus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (2*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1minus, w1minus}, r] - 
    3*HPL[{w1minus, w1minus, w1minus, w3minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w4minus}, r] + 
    3*HPL[{w1minus, w1minus, w1minus, w5minus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w1plus}, s] - 
    HPL[{w1minus, w1minus, w1plus, w3plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w4plus}, r] + 
    HPL[{w1minus, w1minus, w1plus, w5plus}, r] - 
    2*HPL[{w1minus, w1minus, w3minus, w1minus}, r] + 
    2*HPL[{w1minus, w1minus, w3plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w4minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w4plus, w1plus}, r] + 
    2*HPL[{w1minus, w1minus, w5minus, w1minus}, r] - 
    4*HPL[{w1minus, w1minus, w5plus, w1plus}, r] + 
    2*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    2*HPL[{w1minus, w1plus, w1minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    HPL[{w1minus, w1plus, w1minus, w3plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w4plus}, r] + 
    HPL[{w1minus, w1plus, w1minus, w5plus}, r] + 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    2*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w3minus, w1plus}, r] - 
    HPL[{w1minus, w1plus, w3plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w4minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w4plus, w1minus}, r] - 
    2*HPL[{w1minus, w1plus, w5minus, w1plus}, r] + 
    HPL[{w1minus, w1plus, w5plus, w1minus}, r] + 
    2*HPL[{w1minus, w2minus, w1plus, w1plus}, r] - 
    HPL[{w1minus, w3minus, w1minus, w1minus}, r] - 
    HPL[{w1minus, w3minus, w1plus, w1plus}, r]/2 + 
    HPL[{w1minus, w3minus, w1plus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, r]/2 + 
    HPL[{w1minus, w3plus, w1minus, w1plus}, s]/2 + 
    HPL[{w1minus, w3plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w4minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w4minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w4plus, w1plus, w1minus}, r] + 
    HPL[{w1minus, w5minus, w1minus, w1minus}, r] + 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, r] - 
    2*HPL[{w1minus, w5minus, w1plus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w5plus, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    2*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    2*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    HPL[{w1plus, w1minus, w1minus, w1plus}, r] + 
    3*HPL[{w1plus, w1minus, w1minus, w1plus}, s] - 
    HPL[{w1plus, w1minus, w1minus, w3plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w4plus}, r] + 
    HPL[{w1plus, w1minus, w1minus, w5plus}, r] + 
    3*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    2*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w3minus, w1plus}, r] - 
    HPL[{w1plus, w1minus, w3plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w4minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w4plus, w1minus}, r] - 
    2*HPL[{w1plus, w1minus, w5minus, w1plus}, r] + 
    HPL[{w1plus, w1minus, w5plus, w1minus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    2*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    HPL[{w1plus, w1plus, w1plus, w1plus}, r] + 
    HPL[{w1plus, w1plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    2*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, r]/2 + 
    HPL[{w1plus, w3minus, w1minus, w1plus}, s]/2 + 
    HPL[{w1plus, w3minus, w1plus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1minus, w1minus}, r] - 
    HPL[{w1plus, w3plus, w1plus, w1plus}, r]/2 + 
    HPL[{w1plus, w3plus, w1plus, w1plus}, s]/2 - 
    2*HPL[{w1plus, w4minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w4minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w4plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w4plus, w1plus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1minus, w1plus}, s] - 
    2*HPL[{w1plus, w5minus, w1plus, w1minus}, r] + 
    HPL[{w1plus, w5plus, w1minus, w1minus}, r] + 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, r] - 
    2*HPL[{w1plus, w5plus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    2*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    (3*Pi^2*HPL[{w1minus}, r]*Log[2])/2 + (3*Pi^2*HPL[{w1minus}, s]*Log[2])/
     2 + (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, r]*Log[2] - 
    (2*I)*Pi*HPL[{-1}, r^2]*HPL[{w1plus}, s]*Log[2] - 
    (2*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*Sqrt[zi]]*Log[2] + 
    8*HPL[{w1minus}, r]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] - 
    8*HPL[{w1minus}, s]*HPL[{0, w1plus}, (1 + 2*Sqrt[zi])^(-1)]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] - 
    2*HPL[{w1minus}, s]*HPL[{0, w1plus}, 1 - 2*zi]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w1minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] + 2*HPL[{w1minus}, r]*
     HPL[{w1minus, w3minus}, s]*Log[2] - I*Pi*HPL[{w1minus, w3plus}, r]*
     Log[2] + I*Pi*HPL[{w1minus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w4minus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1minus, w5minus}, s]*Log[2] + 
    (2*I)*Pi*HPL[{w1plus, w1minus}, r]*Log[2] - 4*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 4*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - I*Pi*HPL[{w1plus, w3minus}, r]*
     Log[2] + I*Pi*HPL[{w1plus, w3minus}, s]*Log[2] + 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w3plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w4plus}, s]*Log[2] - 
    2*HPL[{w1minus}, r]*HPL[{w1plus, w5plus}, s]*Log[2] - 
    6*HPL[{w1minus, w1minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w1minus, w3minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w4minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1minus, w5minus}, r]*Log[2] + 
    4*HPL[{w1minus, w1plus, w1plus}, r]*Log[2] - 
    4*HPL[{w1minus, w1plus, w1plus}, s]*Log[2] - 
    2*HPL[{w1minus, w1plus, w3plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w4plus}, r]*Log[2] + 
    2*HPL[{w1minus, w1plus, w5plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3minus, w1minus}, r]*Log[2] + 
    2*HPL[{w1minus, w3plus, w1plus}, r]*Log[2] - 
    2*HPL[{w1minus, w3plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w4minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w4plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w4plus, w1plus}, s]*Log[2] + 
    2*HPL[{w1minus, w5minus, w1minus}, r]*Log[2] - 
    4*HPL[{w1minus, w5plus, w1plus}, r]*Log[2] + 
    4*HPL[{w1minus, w5plus, w1plus}, s]*Log[2] + 
    4*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 4*HPL[{w1plus, 0, w1plus}, s]*
     Log[2] + 6*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    6*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w1minus, w3plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w4plus}, r]*Log[2] + 
    2*HPL[{w1plus, w1minus, w5plus}, r]*Log[2] - 
    4*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    4*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] + 
    2*HPL[{w1plus, w3minus, w1plus}, r]*Log[2] - 
    2*HPL[{w1plus, w3minus, w1plus}, s]*Log[2] - 
    2*HPL[{w1plus, w3plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w4minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w4minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w4plus, w1minus}, r]*Log[2] - 
    4*HPL[{w1plus, w5minus, w1plus}, r]*Log[2] + 
    4*HPL[{w1plus, w5minus, w1plus}, s]*Log[2] + 
    2*HPL[{w1plus, w5plus, w1minus}, r]*Log[2] - 
    4*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1minus}, r]*
     Log[2]^2 + 2*HPL[{w1minus, w1minus}, s]*Log[2]^2 - 
    2*HPL[{w1minus, w3minus}, r]*Log[2]^2 + 2*HPL[{w1minus, w3minus}, s]*
     Log[2]^2 + 2*HPL[{w1minus, w4minus}, r]*Log[2]^2 - 
    2*HPL[{w1minus, w4minus}, s]*Log[2]^2 + 2*HPL[{w1minus, w5minus}, r]*
     Log[2]^2 - 2*HPL[{w1minus, w5minus}, s]*Log[2]^2 - 
    4*HPL[{w1plus, w1plus}, r]*Log[2]^2 + 4*HPL[{w1plus, w1plus}, s]*
     Log[2]^2 - 2*HPL[{w1plus, w3plus}, r]*Log[2]^2 + 
    2*HPL[{w1plus, w3plus}, s]*Log[2]^2 + 2*HPL[{w1plus, w4plus}, r]*
     Log[2]^2 - 2*HPL[{w1plus, w4plus}, s]*Log[2]^2 + 
    2*HPL[{w1plus, w5plus}, r]*Log[2]^2 - 2*HPL[{w1plus, w5plus}, s]*
     Log[2]^2 - HPL[{w1minus, w1minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w1minus}, s]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w3minus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w3minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w4minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w4minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1minus, w5minus}, r]*PolyLog[2, 1 - zi] - 
    HPL[{w1minus, w5minus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w1plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w1plus}, s]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w3plus}, r]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w3plus}, s]*PolyLog[2, 1 - zi] + HPL[{w1plus, w4plus}, r]*
     PolyLog[2, 1 - zi] - HPL[{w1plus, w4plus}, s]*PolyLog[2, 1 - zi] + 
    HPL[{w1plus, w5plus}, r]*PolyLog[2, 1 - zi] - HPL[{w1plus, w5plus}, s]*
     PolyLog[2, 1 - zi] + 7*HPL[{w1minus}, r]*Zeta[3] - 
    7*HPL[{w1minus}, s]*Zeta[3]))/(3*me^2*Pi^4*(me^2 - Q)^3*Q*(1 - Q/me^2)*
   (me^4 - me^2*Q + mi^2*Q)) - 
 ((-131072*me^4*mi^2*Pi^4*Q*qi + 131072*me^2*mi^2*Pi^4*Q^2*qi)*
   (6*Pi^2*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 2*Pi^2*HPL[{w1minus}, r]*
     HPL[{w2minus}, s] - (8*I)*Pi*HPL[{w1plus}, s]*HPL[{0, w1minus}, r] - 
    3*Pi^2*HPL[{w1minus, w1minus}, r] - (10*I)*Pi*HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] + 3*Pi^2*HPL[{w1minus, w1minus}, s] - 
    6*Pi^2*HPL[{w1minus, w1plus}, s] - 2*Pi^2*HPL[{w1minus, w2minus}, r] + 
    (12*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus, 0}, s] - 
    6*Pi^2*HPL[{w1plus, w1minus}, s] + (10*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w1minus}, s] + 6*HPL[{w1minus, w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + (4*I)*Pi*HPL[{w1minus}, r]*
     HPL[{w1plus, w2minus}, s] + 4*HPL[{w1plus, w1minus}, r]*
     HPL[{w1plus, w2plus}, s] - 2*Pi^2*HPL[{w2minus, w1minus}, s] + 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w2minus, w1plus}, s] + 
    (8*I)*Pi*HPL[{0, w1minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{0, w1plus, w1minus}, r] + 
    (4*I)*Pi*HPL[{w1minus, w1minus, w1plus}, r] + 
    (6*I)*Pi*HPL[{w1minus, w1minus, w1plus}, s] - 
    (12*I)*Pi*HPL[{w1minus, w1plus, 0}, s] + 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w1minus}, s] - 
    (4*I)*Pi*HPL[{w1minus, w1plus, w2minus}, r] - 
    (4*I)*Pi*HPL[{w1minus, w2minus, w1plus}, r] + 
    (8*I)*Pi*HPL[{w1plus, 0, w1minus}, r] - 
    (12*I)*Pi*HPL[{w1plus, 0, w1minus}, s] - 12*HPL[{w1minus}, r]*
     HPL[{w1plus, 0, w1plus}, s] - (12*I)*Pi*HPL[{w1plus, w1minus, 0}, s] + 
    (4*I)*Pi*HPL[{w1plus, w1minus, w1minus}, r] - 
    (14*I)*Pi*HPL[{w1plus, w1minus, w1minus}, s] - 
    10*HPL[{w1minus}, r]*HPL[{w1plus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w1plus, w1minus, w2minus}, r] - 
    4*HPL[{w1minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus}, s]*HPL[{w1plus, w1plus, w1minus}, r] - 
    (4*I)*Pi*HPL[{w1plus, w2minus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w1plus, w2minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1minus, w1plus}, s] - 
    (4*I)*Pi*HPL[{w2minus, w1plus, w1minus}, s] - 
    4*HPL[{w1minus}, r]*HPL[{w2minus, w1plus, w1plus}, s] - 
    6*HPL[{w1minus, w1minus, w1plus, w1plus}, s] + 
    12*HPL[{w1minus, w1plus, 0, w1plus}, s] + 
    4*HPL[{w1minus, w1plus, w1minus, w1plus}, s] - 
    2*HPL[{w1minus, w1plus, w1plus, w1minus}, r] + 
    4*HPL[{w1minus, w1plus, w2minus, w1plus}, r] + 
    4*HPL[{w1minus, w2minus, w1plus, w1plus}, r] + 
    12*HPL[{w1plus, 0, w1minus, w1plus}, s] + 
    12*HPL[{w1plus, 0, w1plus, w1minus}, r] + 
    12*HPL[{w1plus, w1minus, 0, w1plus}, s] + 
    14*HPL[{w1plus, w1minus, w1minus, w1plus}, s] + 
    8*HPL[{w1plus, w1minus, w1plus, w1minus}, r] - 
    4*HPL[{w1plus, w1minus, w1plus, w2plus}, r] + 
    4*HPL[{w1plus, w1minus, w2minus, w1plus}, r] + 
    2*HPL[{w1plus, w1plus, w1minus, w1minus}, r] - 
    4*HPL[{w1plus, w1plus, w1minus, w2minus}, r] - 
    8*HPL[{w1plus, w1plus, w1minus, w2plus}, r] - 
    4*HPL[{w1plus, w1plus, w2minus, w1minus}, r] - 
    8*HPL[{w1plus, w1plus, w2plus, w1minus}, r] + 
    4*HPL[{w1plus, w2minus, w1minus, w1plus}, s] - 
    4*HPL[{w1plus, w2plus, w1plus, w1minus}, r] + 
    4*HPL[{w2minus, w1minus, w1plus, w1plus}, s] + 
    4*HPL[{w2minus, w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*HPL[{w1minus}, r]*Log[2] + 6*Pi^2*HPL[{w1minus}, s]*Log[2] + 
    (8*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1minus, w1plus}, s]*Log[2] - 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s]*Log[2] - 8*HPL[{w1minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 8*HPL[{w2minus}, s]*
     HPL[{w1plus, w1plus}, r]*Log[2] + 12*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s]*Log[2] + 8*HPL[{w1plus}, r]*
     HPL[{w1plus, w2plus}, s]*Log[2] - 4*HPL[{w1minus, w1plus, w1plus}, r]*
     Log[2] + 24*HPL[{w1plus, 0, w1plus}, r]*Log[2] - 
    24*HPL[{w1plus, 0, w1plus}, s]*Log[2] + 
    16*HPL[{w1plus, w1minus, w1plus}, r]*Log[2] - 
    20*HPL[{w1plus, w1minus, w1plus}, s]*Log[2] - 
    4*HPL[{w1plus, w1plus, w1minus}, r]*Log[2] - 
    8*HPL[{w1plus, w1plus, w2minus}, r]*Log[2] - 
    16*HPL[{w1plus, w1plus, w2plus}, r]*Log[2] - 
    8*HPL[{w1plus, w2minus, w1plus}, s]*Log[2] - 
    8*HPL[{w1plus, w2plus, w1plus}, r]*Log[2] - 
    8*HPL[{w2minus, w1plus, w1plus}, s]*Log[2] - 12*HPL[{w1plus, w1plus}, r]*
     Log[2]^2 + 12*HPL[{w1plus, w1plus}, s]*Log[2]^2 - 
    21*HPL[{w1minus}, r]*Zeta[3] + 21*HPL[{w1minus}, s]*Zeta[3]))/
  (512*me^2*Pi^4*(1 - Q/me^2)*(-48*me^6 + 144*me^4*Q - 144*me^2*Q^2 + 48*Q^3))


==> supplemented/F92fac_HPL.dat <==
(-218*qi)/27 + (832*mi^2*qi)/(9*(4*mi^2 - Q)) + (976*mi^2*qi)/(9*Q) + 
 (8*massscheme*mi^2*qi)/(3*Q) - (256*mi^4*qi)/(9*(4*mi^2 - Q)*Q) - 
 (64*Q*qi)/(3*(4*mi^2 - Q)) + (1024*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*
   Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/(9*(4*mi^2 - Q)^2*Q^2) - 
 (128*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi)/(3*(4*mi^2 - Q)*Q^2) + (16*massscheme*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi)/(3*(4*mi^2 - Q)*Q^2) - 
 (256*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
   qi)/(9*(4*mi^2 - Q)^2*Q) - 
 (64*mi^4*Sqrt[Q/mi^2]*Sqrt[-((Q*(-4*mi^2 + Q))/mi^4)]*qi)/
  (9*Q^2*Sqrt[4 - Q/mi^2]) - (128*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi)/
  (3*Q^2*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (128*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi)/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + (16*qi*((-I)*Pi + HPL[{w1plus}, s]))/
  (3*Sqrt[1 - (4*mi^2)/Q]) + 
 ((-557056*mi^4*Pi^4*qi - 49152*mi^2*Pi^4*Q*qi - 57344*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (17*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
  (5184*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (EulerGamma^2*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2/2 - Pi^2/12)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((EulerGamma^2 + Pi^2/6)*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s]))/(6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (((55*(524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi))/
     (432*Q) + (-1703936*mi^4*Pi^4*qi - 1081344*mi^2*Pi^4*Q*qi + 
      376832*Pi^4*Q^2*qi)/(72*Q))*((-I)*Pi + HPL[{w1plus}, s]))/
  (256*Pi^4*Q*Sqrt[(me^2*((-4*mi^2)/me^2 + Q/me^2))/Q]) + 
 (7*(-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (6912*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((131072*mi^6*Pi^4*qi - 98304*mi^4*Pi^4*Q*qi - 65536*mi^2*Pi^4*Q^2*qi + 
    20480*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
  (4608*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
 ((1376256*mi^4*Pi^4*qi - 131072*mi^2*Pi^4*Q*qi - 589824*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (36864*Pi^4*Q^2) - (55*(-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
  (221184*Pi^4*Q^2) + ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 
    65536*Pi^4*Q^2*qi)*(-Pi^2 - (2*I)*Pi*HPL[{w1plus}, s] + 
    2*HPL[{w1plus, w1plus}, s]))/(36864*Pi^4*Q^2) - 
 ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
   (-6*Pi^2 - (12*I)*Pi*HPL[{0}, s] + (4*I)*Pi*HPL[{w1minus}, r] - 
    (8*I)*Pi*HPL[{w1minus}, s] - 4*HPL[{w1minus}, r]*HPL[{w1plus}, s] + 
    12*HPL[{0, w1plus}, s] + 8*HPL[{w1minus, w1plus}, s] - (8*I)*Pi*Log[2] - 
    8*HPL[{w1plus}, s]*Log[2]))/(36864*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
    I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
    HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
    HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
  (6912*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
    8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2]))/(2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + 
    Pi^2*HPL[{w1minus}, r] + (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + 
    (Pi^2*HPL[{w1plus}, s])/6 - (4*I)*Pi*HPL[{0, 0}, s] - 
    (2*I)*Pi*HPL[{0, w1minus}, s] - 2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, 0}, s] - I*Pi*HPL[{w1minus, w1minus}, r] + 
    HPL[{w1plus}, s]*HPL[{w1minus, w1minus}, r] - 
    I*Pi*HPL[{w1minus, w1minus}, s] - HPL[{w1minus}, r]*
     HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((I/6)*Pi^3 - 2*Pi^2*HPL[{0}, s] + Pi^2*HPL[{w1minus}, r] + 
    (2*I)*Pi*HPL[{0}, s]*HPL[{w1minus}, r] - Pi^2*HPL[{w1minus}, s] + 
    I*Pi*HPL[{w1minus}, r]*HPL[{w1minus}, s] + (Pi^2*HPL[{w1plus}, s])/6 - 
    (4*I)*Pi*HPL[{0, 0}, s] - (2*I)*Pi*HPL[{0, w1minus}, s] - 
    2*HPL[{w1minus}, r]*HPL[{0, w1plus}, s] - (2*I)*Pi*HPL[{w1minus, 0}, s] - 
    I*Pi*HPL[{w1minus, w1minus}, r] + HPL[{w1plus}, s]*
     HPL[{w1minus, w1minus}, r] - I*Pi*HPL[{w1minus, w1minus}, s] - 
    HPL[{w1minus}, r]*HPL[{w1minus, w1plus}, s] + 4*HPL[{0, 0, w1plus}, s] + 
    2*HPL[{0, w1minus, w1plus}, s] + 2*HPL[{w1minus, 0, w1plus}, s] + 
    HPL[{w1minus, w1minus, w1plus}, s] + 2*HPL[{w1minus}, r]*HPL[{w1plus}, s]*
     Log[2] - 4*HPL[{0, w1plus}, s]*Log[2] - 2*HPL[{w1minus, w1plus}, s]*
     Log[2] + 2*HPL[{w1plus}, s]*Log[2]^2))/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + (((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2))*Log[MU]^2 + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s^(-1))/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s^(-1))/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s^(-1))/2])/
  (3*Q^2*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s^(-1))/2])/
  (3*Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s^(-1))/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s^(-1))/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s^(-1))/2])/
  (3*Q^2*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s^(-1))/2])/
  (3*Q*(-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)) - 
 (64*mi^4*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/((4*mi^2 - Q)*Q^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(-1 - s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/((4*mi^2 - Q)*Q^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 - s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (16*mi^2*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)) - (64*mi^4*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/((4*mi^2 - Q)*Q^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(1 - s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/((4*mi^2 - Q)*Q^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (16*mi^2*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)) - (64*mi^4*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) - 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(-4*mi^2 + Q)*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q - Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) - 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s^(-1))/2]*Log[(-1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/((4*mi^2 - Q)*Q^2) + 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) + 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/2]^2)/(3*(4*mi^2 - Q)*Q) + 
 (((32*I)/9)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((64*I)/9)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) + 
 ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  ((4*mi^2 - Q)*Q^2) + ((16*I)*massscheme*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((128*I)/9)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) + 
 (((64*I)/9)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((16*I)/9)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((16*I)/9)*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/Sqrt[4 - Q/mi^2] - 
 (((128*I)/9)*mi^4*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)])/
  (Q^2*Sqrt[4 - Q/mi^2]) - (((32*I)/9)*mi^2*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)])/(Q*Sqrt[4 - Q/mi^2]) + 
 (((32*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)^2*(-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((256*I)/3)*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((64*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q*(-4*mi^2 + Q)^2*
   (-1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((32*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/((-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (((256*I)/3)*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*
   qi*Log[(-1 + s)/(1 + s)])/(Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - (((64*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*
   Sqrt[Q/mi^2]*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(-1 + s)/(1 + s)])/
  (Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(-1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(1 - s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/2]*
   Log[(-1 + s)/(1 + s)])/(4*mi^2 - Q)^2 + 
 Log[MU]*((8*qi)/9 + (160*mi^2*qi)/(3*Q) - 
   (64*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*
     qi)/(3*(4*mi^2 - Q)*Q^2) - 
   ((524288*mi^4*Pi^4*qi + 131072*mi^2*Pi^4*Q*qi - 65536*Pi^4*Q^2*qi)*
     ((2*I)*Pi - 2*HPL[{w1plus}, s]))/(18432*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   (7*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s]))/
    (3456*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
     ((-I)*Pi + HPL[{w1plus}, s]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-131072*mi^6*Pi^4*qi + 32768*mi^4*Pi^4*Q*qi + 32768*mi^2*Pi^4*Q^2*qi - 
      8192*Pi^4*Q^3*qi)*((-I)*Pi + HPL[{w1plus}, s])^2)/
    (2304*Pi^4*(1 - (4*mi^2)/Q)*Q^3) - 
   ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{w1plus}, s] - 2*HPL[{w1plus, w1plus}, s]))/
    (18432*Pi^4*Q^2) + ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
     (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
      I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
      2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
      2*HPL[{w1plus}, s]*Log[2]))/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
   ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*(Pi^2 + (2*I)*Pi*HPL[{0}, s] - 
      I*Pi*HPL[{w1minus}, r] + I*Pi*HPL[{w1minus}, s] + 
      HPL[{w1minus}, r]*HPL[{w1plus}, s] - 2*HPL[{0, w1plus}, s] - 
      HPL[{w1minus, w1plus}, s] + 2*HPL[{w1plus}, s]*Log[2]))/
    (2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
   ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
     Log[(-1 + s)/(1 + s)])/((4*mi^2 - Q)*Q^2)) - 
 (16*mi^2*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)) - 
 (64*mi^4*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (8*Q*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (64*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*
   Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (32*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*Log[(1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*Q^2*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*Q*(-4*mi^2 + Q)^2*
   (1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(-4*mi^2 + Q)*(1 + Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^2*Q*Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/
  (3*(4*mi^2 - Q)^2*(4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) - 
 (32*mi^8*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   Sqrt[(-4*mi^2 + Q)/Q]*qi*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q*
   (4*mi^2 - Q + Q*Sqrt[(-4*mi^2 + Q)/Q])) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (8*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)^2*Q) + 
 (4*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 - s^(-1))/2]*Log[(1 + s)/2])/(3*(4*mi^2 - Q)*Q) + 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q)^2 - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q) - 
 ((32*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*Log[(-1 + s)/(1 + s)]*
   Log[(1 + s)/2])/((4*mi^2 - Q)*Q^2) + 
 (((32*I)/3)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/((4*mi^2 - Q)^2*Q) - 
 (((8*I)/3)*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/((4*mi^2 - Q)*Q) - 
 (((4*I)/3)*mi^2*Sqrt[(4*mi^2 - Q)/mi^2]*Q*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[(1 + s)/2])/(4*mi^2 - Q)^2 - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/((4*mi^2 - Q)*Q^2) - 
 (4*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)^2*Q) - 
 (2*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   Log[(1 + s)/2]^2)/(3*(4*mi^2 - Q)*Q) - (8*qi*Log[zi])/9 - 
 (160*mi^2*qi*Log[zi])/(3*Q) + (64*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*
   Sqrt[((4*mi^2 - Q)*Q)/mi^4]*qi*Log[zi])/(3*(4*mi^2 - Q)*Q^2) - 
 ((32768*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi - 20480*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + (EulerGamma*(32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + (EulerGamma*(-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(2304*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((131072*mi^4*Pi^4*qi - 16384*mi^2*Pi^4*Q*qi + 36864*Pi^4*Q^2*qi)*
   ((-I)*Pi + HPL[{w1plus}, s])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) - ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*
   (Pi^2 + (2*I)*Pi*HPL[{0}, s] - I*Pi*HPL[{w1minus}, r] + 
    I*Pi*HPL[{w1minus}, s] + HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    2*HPL[{0, w1plus}, s] - HPL[{w1minus, w1plus}, s] + 
    2*HPL[{w1plus}, s]*Log[2])*Log[zi])/(4608*Pi^4*Sqrt[1 - (4*mi^2)/Q]*
   Q^2) + ((64*I)*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[Q/mi^2]*qi*
   Log[(-1 + s)/(1 + s)]*Log[zi])/((4*mi^2 - Q)*Q^2) + 
 ((32768*mi^4*Pi^4*qi - 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s])*
   Log[zi]^2)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) + 
 ((-32768*mi^4*Pi^4*qi + 8192*Pi^4*Q^2*qi)*((-I)*Pi + HPL[{w1plus}, s])*
   Log[zi]^2)/(9216*Pi^4*Sqrt[1 - (4*mi^2)/Q]*Q^2) - 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 - s^(-1))/2])/(4*mi^2 - Q)^2 - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)*Q^2) + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)^2*Q) - 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 - s^(-1))/2])/((4*mi^2 - Q)*Q) + 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 + s^(-1))/2])/(4*mi^2 - Q)^2 + 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)*Q^2) - 
 (16*mi^6*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*
   qi*PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)^2*Q) + 
 (8*mi^4*Sqrt[(4*mi^2 - Q)/mi^2]*Sqrt[-((4*mi^2 - Q)^2/mi^4)]*Sqrt[Q/mi^2]*qi*
   PolyLog[2, (1 + s^(-1))/2])/((4*mi^2 - Q)*Q) + 
 ((-262144*mi^4*Pi^4*qi + 65536*Pi^4*Q^2*qi)*(-2*Pi^2*HPL[{w1minus}, r] - 
    Pi^2*HPL[{w1minus}, s] + 6*Pi^2*HPL[{w1plus}, s] - 
    (4*I)*Pi*HPL[{w1minus}, r]*HPL[{w1plus}, s] - 
    (2*I)*Pi*HPL[{w1minus, w1plus}, s] + (12*I)*Pi*HPL[{w1plus, 0}, s] + 
    (8*I)*Pi*HPL[{w1plus, w1minus}, s] + 4*HPL[{w1minus}, r]*
     HPL[{w1plus, w1plus}, s] + 2*HPL[{w1minus, w1plus, w1plus}, s] - 
    12*HPL[{w1plus, 0, w1plus}, s] - 8*HPL[{w1plus, w1minus, w1plus}, s] - 
    6*Pi^2*Log[2] + (8*I)*Pi*HPL[{w1plus}, s]*Log[2] + 
    8*HPL[{w1plus, w1plus}, s]*Log[2] - 21*Zeta[3]))/(36864*Pi^4*Q^2)


==> supplemented/fit_F72_btods_ccbar.dat <==
(-6.431467858026991 + 4.649273560210965*I) + 
 (179.4990023041398 - 184.1907847838652*I)/(-8.6436 + Q)^2 + 
 (21.36832664166638 - 38.66056847858159*I)/(-8.6436 + Q) + 
 (0.5752261111988884 - 1.5284539702379782*I)*Q + 
 ((2.4567629417517303 - 4.4621019015449965*I)*Q)/(-8.6436 + Q) + 
 (0.005595776745415921 - 0.002477435523577876*I)*Q^2 + 
 ((0.28504562972208297 - 0.520095100630684*I)*Q^2)/(-8.6436 + Q) - 
 2.563691107036341*Log[MU] + 
 ((0.000377186628675005 - 0.0015667280906914844*I)*Log[MU])/
  (-8.6436 + Q)^2 + ((0.036399637476035 - 0.00028243644495110575*I)*
   Log[MU])/(-8.6436 + Q) + 0.00024197470168330068*Q*Log[MU] - 
 (0.002098773753797113*Q*Log[MU])/(-8.6436 + Q) - 
 (0.00023990016605458786*Q^2*Log[MU])/(-8.6436 + Q) + 
 (0.17429650875607577 - 0.6308401777053818*I)*Log[-8.6436 + Q] + 
 ((9.138966336784728 + 5.598307044411222*I)*Log[-8.6436 + Q])/(-8.6436 + Q) + 
 (0.17957927736617738 + 0.36558434164412*I)*Q*Log[-8.6436 + Q] - 
 (0.0006247420311355742 - 0.0004893237615512618*I)*Q^2*Log[-8.6436 + Q] - 
 (0.10850620026701366 - 0.007636911495120446*I)*Log[-8.6436 + Q]^2 - 
 (0.2694899930079848 - 0.4050570732285787*I)*Q*Log[Q] - 
 ((8.050181243484733 - 12.815107702349078*I)*Q*Log[Q])/(-8.6436 + Q)^2 - 
 ((1.5239653446558366 - 5.056140218699959*I)*Q*Log[Q])/(-8.6436 + Q) - 
 (0.023929787334983584 + 0.07555300553871411*I)*Q*Log[-8.6436 + Q]*Log[Q] - 
 ((0.4892467485533917 + 0.2981766865863855*I)*Q*Log[-8.6436 + Q]*Log[Q])/
  (-8.6436 + Q) - ((0.08466566845783588 + 0.1574254371594054*I)*Q^2*Log[Q]^2)/
  (-8.6436 + Q)^2


==> supplemented/fit_F72_btods_uubar.dat <==
(64.31524298897453 - 34.09785569241673*I) + 
 (7.91047901282713 + 54.47659696995377*I)/Q^2 - 
 (5.426076430395915 + 27.66510621761595*I)/Q - 
 (0.4286644545996671 - 0.5645935447981844*I)*Q + 
 (0.0015629645511276936 - 0.0030709539570857795*I)*Q^2 - 
 (2.567531932139402 - 0.00027935281230711607*I)*Log[MU] - 
 ((0.00027575043162565005 - 0.00019299850843276323*I)*Log[MU])/Q^2 + 
 (0.00012427344107410562*Log[MU])/Q - 
 (9.5569083164205 - 13.169827578623018*I)*Log[-Q] + 
 ((1.7328806383989053 + 10.522466499944095*I)*Log[-Q])/Q^2 + 
 ((9.164653664309887 - 26.92293114028076*I)*Log[-Q])/Q + 
 (0.17133752219705967 + 0.023629480052237826*I)*Q*Log[-Q] - 
 0.00010342034482815404*Log[MU]*Log[-Q] + 
 (0.00018291169853200086*Log[MU]*Log[-Q])/Q + 
 (0.3000645136234654 - 2.4757967928617712*I)*Log[-Q]^2 - 
 ((0.329669077987788 - 1.2431070934318935*I)*Log[-Q]^2)/Q^2 + 
 ((8.442336929155761 + 1.3807055839348283*I)*Log[-Q]^2)/Q - 
 (19.186353841474226 - 4.209006507039149*I)*Log[Q] - 
 ((3.2418007609521915 - 11.138099144073037*I)*Log[Q])/Q^2 - 
 ((25.271934383486652 - 16.619490951404092*I)*Log[Q])/Q - 
 (0.12341487268539666 + 0.14099162498242895*I)*Q*Log[Q] - 
 (0.00015471647503393854*Log[MU]*Log[Q])/Q + 
 (2.479420323704483 - 2.014165708372157*I)*Log[Q]^2 - 
 ((0.8420111128573381 - 1.131287002490272*I)*Log[Q]^2)/Q^2 - 
 ((7.320299137754079 + 6.902274311193779*I)*Log[Q]^2)/Q


==> supplemented/fit_F72_ctou_ddbar.dat <==
(-5.274469709243307 + 9.240183893458708*I) + 
 (0.017866003700301582 - 0.5021825907988352*I)/Q^2 + 
 (1.6781660680967088 + 4.04773407294406*I)/Q + 
 (1.7862092098560152 - 1.481057996508102*I)*Q - 
 (0.09098154382794582 - 0.1797518244860128*I)*Q^2 + 
 1.1357967268449987*Log[MU] + (4.050623490035264 - 0.6736921701423536*I)*
  Log[-Q] - ((0.000267161204869494 + 0.06910196338733908*I)*Log[-Q])/Q^2 - 
 ((2.2643077794757875 - 0.9274308969636901*I)*Log[-Q])/Q - 
 (0.9295084562709451 + 0.12500523032376498*I)*Q*Log[-Q] - 
 (0.14797384240447445 - 1.2328139088697934*I)*Log[-Q]^2 + 
 ((0.0014183172883455335 - 0.005208809117112952*I)*Log[-Q]^2)/Q^2 - 
 ((0.3857528236354538 + 0.06390464327531557*I)*Log[-Q]^2)/Q + 
 (3.533957613803292 + 2.7759940344479697*I)*Log[Q] + 
 ((0.0322371029043167 - 0.06892550379246525*I)*Log[Q])/Q^2 + 
 ((2.731434607930639 + 0.8353774019317306*I)*Log[Q])/Q + 
 (0.6366776012078172 + 0.7537348365733151*I)*Q*Log[Q] - 
 (1.2708257689289904 - 0.9495725441617808*I)*Log[Q]^2 + 
 ((0.0036540497975086146 - 0.004684060209505009*I)*Log[Q]^2)/Q^2 + 
 ((0.3260575800493162 + 0.3263681590281134*I)*Log[Q]^2)/Q


==> supplemented/fit_F72_ctou_ssbar.dat <==
(8.60348240635435 + 1.3388054545229586*I) - 
 (0.01490083025427182 + 0.0051481853704819286*I)/
  (-0.06760000000000001 + Q)^2 - (0.2797204610953344 + 0.20257766640285635*I)/
  (-0.06760000000000001 + Q) - (0.409288252645942 - 2.389374876779093*I)*Q - 
 ((2.3918289669863046 + 2.475854439692256*I)*Q)/(-0.06760000000000001 + Q) - 
 (0.25378264813323836 + 0.10104811272099139*I)*Q^2 - 
 ((1.2752595683393573 - 1.4104944395789067*I)*Q^2)/
  (-0.06760000000000001 + Q) + 1.0508994828244451*Log[MU] - 
 (0.0057376714752757916*Log[MU])/(-0.06760000000000001 + Q) - 
 0.01563068339570659*Q*Log[MU] + (0.08386479619429879*Q*Log[MU])/
  (-0.06760000000000001 + Q) + (0.015612060633614373*Q^2*Log[MU])/
  (-0.06760000000000001 + Q) + (1.9956817275267773 + 0.22195582795429955*I)*
  Log[-0.06760000000000001 + Q] + 
 ((0.02396716084413786 - 0.043291616644015866*I)*
   Log[-0.06760000000000001 + Q])/(-0.06760000000000001 + Q) + 
 (3.125388640089473 - 3.4962115713249147*I)*Q*Log[-0.06760000000000001 + Q] + 
 (0.05405426691671194 + 0.004871135070520915*I)*Q^2*
  Log[-0.06760000000000001 + Q] + (0.247845615077017 + 0.13026038183279987*I)*
  Log[-0.06760000000000001 + Q]^2 - 
 (2.278189167004052 - 1.6317031781047486*I)*Q*Log[Q] - 
 ((0.08637109246633917 + 0.060260452668171*I)*Q*Log[Q])/
  (-0.06760000000000001 + Q)^2 - ((1.7286510299024085 + 1.7017062846157893*I)*
   Q*Log[Q])/(-0.06760000000000001 + Q) + 
 (0.05440640323455727 + 0.422190338048362*I)*Q*Log[-0.06760000000000001 + Q]*
  Log[Q] + ((0.11927029696383587 - 0.18311395426034974*I)*Q*
   Log[-0.06760000000000001 + Q]*Log[Q])/(-0.06760000000000001 + Q) - 
 ((0.020749011685089018 + 0.17597525119837687*I)*Q^2*Log[Q]^2)/
  (-0.06760000000000001 + Q)^2 + 
 (0.0005808395428336243*Q^2*Log[-0.06760000000000001 + Q]*Log[Q]^2)/
  (-0.06760000000000001 + Q)^2


==> supplemented/fit_F91_btods_ccbar.dat <==
(121.8189077158449 + 484.01838791970476*I) + 
 0.00021169455156418285/(-8.6436 + Q)^2 + 
 (120.89208527093338 + 489.6560672992531*I)/(-8.6436 + Q) - 
 (36.91456436743615 - 24.15472964970445*I)*Q + 
 ((14.288663188691311 + 57.85106456844723*I)*Q)/(-8.6436 + Q) - 
 (0.13849999281768058 + 0.04506415346180093*I)*Q^2 + 
 ((1.4596719925506372 + 6.764386448354476*I)*Q^2)/(-8.6436 + Q) + 
 (21.621041399381607 - 9.06292106802312*I)*Log[MU] + 
 ((24.837254550777654 - 6.9996213486004475*I)*Log[MU])/(-8.6436 + Q) + 
 (1.6530506164441028 + 1.9494274793082476*I)*Q*Log[MU] + 
 ((2.927217340949159 - 0.8322568560482415*I)*Q*Log[MU])/(-8.6436 + Q) - 
 (0.004474154277405429 - 0.008119037165221329*I)*Q^2*Log[MU] + 
 ((0.34439320352705394 - 0.08600786294512222*I)*Q^2*Log[MU])/
  (-8.6436 + Q) + 0.26294498714830855*Log[MU]^2 - 
 (0.003720553586250204*Log[MU]^2)/(-8.6436 + Q) + 
 (0.00021673900789258085*Q*Log[MU]^2)/(-8.6436 + Q) - 
 (108.32889168960854 + 43.52275547376614*I)*Log[-8.6436 + Q] - 
 ((0.007333037230908294 + 0.024328484971401904*I)*Log[-8.6436 + Q])/
  (-8.6436 + Q) + (0.9953762119313339 - 8.380199460631005*I)*Q*
  Log[-8.6436 + Q] + (0.018467642152981887 + 0.0016065060802732515*I)*Q^2*
  Log[-8.6436 + Q] - (0.5725738345809589 - 4.772222561044242*I)*Log[MU]*
  Log[-8.6436 + Q] + ((0.001787923020151672 + 0.001429158115476479*I)*
   Log[MU]*Log[-8.6436 + Q])/(-8.6436 + Q) - 
 (0.47763413818209466 + 0.019824239694412115*I)*Q*Log[MU]*
  Log[-8.6436 + Q] + (0.0003374907192075048 - 0.0011493920451226224*I)*Q^2*
  Log[MU]*Log[-8.6436 + Q] + (0.40924929936631377 - 0.26346593919391964*I)*
  Log[-8.6436 + Q]^2 - (0.020499962993811738 - 0.023714547136811204*I)*
  Log[MU]*Log[-8.6436 + Q]^2 - (3.429057101055034 + 325.02079499522955*I)*
  Log[Q] - ((183.07700041993945 + 371.1396670245307*I)*Log[Q])/
  (-8.6436 + Q) + (9.548400387019935 - 6.498214948189014*I)*Q*Log[Q] - 
 ((21.14841698714824 + 44.5875851252914*I)*Q*Log[Q])/(-8.6436 + Q) - 
 (16.044253637517578 - 2.285613641589071*I)*Log[MU]*Log[Q] - 
 ((19.14046472994438 - 9.771511886994306*I)*Log[MU]*Log[Q])/
  (-8.6436 + Q) - (0.4040335961927415 + 0.5753577236658188*I)*Q*Log[MU]*
  Log[Q] - ((2.295607213767343 - 1.140106813782224*I)*Q*Log[MU]*Log[Q])/
  (-8.6436 + Q) + (58.50548165365017 + 45.70602179481098*I)*Log[-8.6436 + Q]*
  Log[Q] - (0.49367754211352594 - 1.940574329282412*I)*Q*Log[-8.6436 + Q]*
  Log[Q] + (1.8065727703130126 - 3.176199849772225*I)*Log[MU]*
  Log[-8.6436 + Q]*Log[Q] + (0.11496509364300862 + 0.03384486857216526*I)*Q*
  Log[MU]*Log[-8.6436 + Q]*Log[Q] + 
 (14.228368337790846 + 40.9215063828177*I)*Log[Q]^2 + 
 ((93.63842964136822 + 29.347468357113243*I)*Log[Q]^2)/(-8.6436 + Q) + 
 (2.1643953044636497 - 0.46814488881256233*I)*Log[MU]*Log[Q]^2 + 
 ((1.767202579304223 - 4.666194263395746*I)*Log[MU]*Log[Q]^2)/
  (-8.6436 + Q) - (8.61257135035105 + 4.837790608479395*I)*Log[-8.6436 + Q]*
  Log[Q]^2 - (0.3066665182832062 - 0.412699495689191*I)*Log[MU]*
  Log[-8.6436 + Q]*Log[Q]^2


==> supplemented/fit_F91_btods_uubar.dat <==
(25.119751373065306 + 1.2374116889589448*I) + 
 (1.4152968128633354 + 17.771295822046806*I)/Q^2 - 
 (0.9884887613332579 + 11.089067276771267*I)/Q - 
 (0.16284151568547722 - 0.1268159581891025*I)*Q + 
 (0.00043058872678567134 - 0.0009946426661565002*I)*Q^2 + 
 (3.7291913316500023 + 1.7562859962052069*I)*Log[MU] + 
 ((0.00163981052978245 - 0.001130229331459379*I)*Log[MU])/Q^2 - 
 ((0.009151294857625445 - 0.003927865065934982*I)*Log[MU])/Q + 
 (0. + 0.00010679919484338209*I)*Q*Log[MU] + 
 0.26337544218114567*Log[MU]^2 - (3.088352391403748 - 4.332629804634571*I)*
  Log[-Q] + ((0.5024563207901172 + 3.435613658931369*I)*Log[-Q])/Q^2 + 
 ((3.044657680332815 - 8.852461158700727*I)*Log[-Q])/Q + 
 (0.056317088250587816 + 0.00642221354390472*I)*Q*Log[-Q] + 
 (0.0018402536174982073 - 0.0026483973653511797*I)*Log[MU]*Log[-Q] - 
 ((0. + 0.0009501164352720507*I)*Log[MU]*Log[-Q])/Q^2 - 
 ((0.0023311000069483486 - 0.0028029078721280767*I)*Log[MU]*Log[-Q])/Q + 
 (0.08808974880879075 - 0.8102645766259458*I)*Log[-Q]^2 - 
 ((0.1165063724739157 - 0.40099980418174547*I)*Log[-Q]^2)/Q^2 + 
 ((2.748257581087658 + 0.4563775766609231*I)*Log[-Q]^2)/Q - 
 (0.00011902994574346584 - 0.00038588490241894905*I)*Log[MU]*Log[-Q]^2 - 
 ((0.0009820116700183616 + 0.0003440817952501206*I)*Log[MU]*Log[-Q]^2)/Q - 
 (9.174481484319957 + 0.3297125385592855*I)*Log[Q] - 
 ((1.4378010512843373 - 3.542461431601476*I)*Log[Q])/Q^2 - 
 ((8.804485518629717 - 4.329497851743758*I)*Log[Q])/Q - 
 (0.0348275052244105 + 0.036262305870534*I)*Q*Log[Q] - 
 (0.5602528282485781 - 0.003394681534523903*I)*Log[MU]*Log[Q] + 
 ((0.0006368099431452302 + 0.0006579027582586293*I)*Log[MU]*Log[Q])/Q^2 - 
 ((0.0001675088120055524 - 0.0033639102906559016*I)*Log[MU]*Log[Q])/Q + 
 (0.8976711335060913 - 0.5236350131188939*I)*Log[Q]^2 - 
 ((0.3119110344818422 - 0.34498573573523256*I)*Log[Q]^2)/Q^2 - 
 ((2.123116551154626 + 2.561344273250606*I)*Log[Q]^2)/Q - 
 (0.00011913816171227765 + 0.0003855435076000258*I)*Log[MU]*Log[Q]^2 - 
 ((0.0009808419125066413 - 0.00034440782528979676*I)*Log[MU]*Log[Q]^2)/Q


==> supplemented/fit_F91_ctou_ddbar.dat <==
(-0.7028772801704175 - 1.1231469897640516*I) + 
 (0.015398873010909985 - 0.16381373572467825*I)/Q^2 + 
 (0.5417530556070507 + 1.5862030556023665*I)/Q + 
 (0.6473419983308646 - 0.3191829251462698*I)*Q - 
 (0.025313311807756117 - 0.05786601882115685*I)*Q^2 - 
 (0.9932540647119045 + 0.7235955663584045*I)*Log[MU] + 
 ((0.0048443954694649995 - 0.0034337873967769505*I)*Log[MU])/Q + 
 (0.0023518768894868042 - 0.002329531067035292*I)*Q*Log[MU] + 
 0.0003815791570362812*Q^2*Log[MU] - 0.0823043594593947*Log[MU]^2 + 
 (1.3280134271551518 - 0.23019162732422474*I)*Log[-Q] + 
 ((0.0003450321424401025 - 0.02253983434291395*I)*Log[-Q])/Q^2 - 
 ((0.7401833027636743 - 0.3036044910255162*I)*Log[-Q])/Q - 
 (0.304310135036402 + 0.03460707127212294*I)*Q*Log[-Q] - 
 0.0025524352607723534*Log[MU]*Log[-Q] + 
 ((0.001296643556525919 - 0.0002052768267481986*I)*Log[MU]*Log[-Q])/Q + 
 (0.0007413691267320502 + 0.0002384066015513561*I)*Q*Log[MU]*Log[-Q] - 
 (0.04423486138401016 - 0.4027183167128223*I)*Log[-Q]^2 + 
 ((0.0005008722138681334 - 0.001687323191702575*I)*Log[-Q]^2)/Q^2 - 
 ((0.12566547325129496 + 0.021286535165585697*I)*Log[-Q]^2)/Q + 
 (0.00024326371557747804 - 0.0007728426001637217*I)*Log[MU]*Log[-Q]^2 + 
 (0.00018070642613636175*Log[MU]*Log[-Q]^2)/Q + 
 (2.366787746962223 + 1.2872879171622464*I)*Log[Q] + 
 ((0.01271329129843619 - 0.0220132096090156*I)*Log[Q])/Q^2 + 
 ((0.8778602416246676 + 0.3791771019545544*I)*Log[Q])/Q + 
 (0.17788658833295912 + 0.20404503514118752*I)*Q*Log[Q] + 
 (0.2327566821583774 - 0.0015968209157409925*I)*Log[MU]*Log[Q] + 
 ((0.0008896093097014679 - 0.0009302539448979172*I)*Log[MU]*Log[Q])/Q + 
 (0.0007415551944040773 - 0.0002383521501199373*I)*Q*Log[MU]*Log[Q] - 
 (0.4601015018931022 - 0.25891406567857644*I)*Log[Q]^2 + 
 ((0.0013444199089192024 - 0.001457769697786996*I)*Log[Q]^2)/Q^2 + 
 ((0.09750403588592693 + 0.12041365494097124*I)*Log[Q]^2)/Q + 
 (0.0002431873087111308 + 0.0007730864197508181*I)*Log[MU]*Log[Q]^2 + 
 (0.0001807832593110863*Log[MU]*Log[Q]^2)/Q


==> supplemented/fit_F91_ctou_ssbar.dat <==
(124.71946699856203 - 76.13392744656795*I) - 
 (3.868037572543674 - 7.67641251434955*I)/(-0.06760000000000001 + Q) - 
 (35.00210181936058 + 38.23030469217163*I)*Q - 
 ((32.20087409952672 - 89.95776448806568*I)*Q)/(-0.06760000000000001 + Q) + 
 (0.5424635948512242 - 2.5861162747652595*I)*Q^2 - 
 ((45.795762096754146 + 4.08831101714455*I)*Q^2)/(-0.06760000000000001 + Q) - 
 (3.7627207660727935 + 2.9542917020578434*I)*Log[MU] + 
 ((0.22722799745097655 + 0.037735663257519425*I)*Log[MU])/
  (-0.06760000000000001 + Q) - (0.6444651603174065 - 1.0888329081180688*I)*Q*
  Log[MU] + ((2.4334156847535158 + 0.05000748402911039*I)*Q*Log[MU])/
  (-0.06760000000000001 + Q) - 
 (0.060497140724599066 - 0.002373922268966332*I)*Q^2*Log[MU] + 
 ((0.2676709112794735 + 1.075261202999089*I)*Q^2*Log[MU])/
  (-0.06760000000000001 + Q) - 0.07615234659821937*Log[MU]^2 + 
 (0.00041588924556527137*Log[MU]^2)/(-0.06760000000000001 + Q) + 
 0.0011316817864188721*Q*Log[MU]^2 - (0.006075657487386759*Q*Log[MU]^2)/
  (-0.06760000000000001 + Q) - (0.0011317053240523125*Q^2*Log[MU]^2)/
  (-0.06760000000000001 + Q) + (71.06988195712674 + 13.75714233373244*I)*
  Log[-0.06760000000000001 + Q] + 
 ((0.015413605587762846 - 0.019137455203434763*I)*
   Log[-0.06760000000000001 + Q])/(-0.06760000000000001 + Q) - 
 (80.59545534225576 + 197.42375610798337*I)*Q*Log[-0.06760000000000001 + Q] + 
 (0.04694994104091214 + 0.4890404358717765*I)*Q^2*
  Log[-0.06760000000000001 + Q] - 
 (0.05843764769312331 + 1.9329652203815222*I)*Log[MU]*
  Log[-0.06760000000000001 + Q] - 
 ((0.0006571453385195534 + 0.0002937607377870104*I)*Log[MU]*
   Log[-0.06760000000000001 + Q])/(-0.06760000000000001 + Q) - 
 (4.319048042608683 - 3.4521088215314077*I)*Q*Log[MU]*
  Log[-0.06760000000000001 + Q] + 
 (0.010660570753941872 - 0.0035622089451749377*I)*Q^2*Log[MU]*
  Log[-0.06760000000000001 + Q] + (2.510596460700943 + 2.186545794762968*I)*
  Log[-0.06760000000000001 + Q]^2 + 
 (0.05139446163669032 - 0.10916603659890371*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]^2 - (1.07157361802855 + 6.83677159238133*I)*
  Log[Q] - ((2.2706380959072257 - 2.6716830993183387*I)*Log[Q])/
  (-0.06760000000000001 + Q) + (116.47575004437326 + 212.18346280516116*I)*Q*
  Log[Q] - ((32.55143854938306 - 37.0699972473221*I)*Q*Log[Q])/
  (-0.06760000000000001 + Q) - (0.15435046470187597 - 0.24407667052792734*I)*
  Log[MU]*Log[Q] + ((0.08491524278346001 + 0.03445918118865007*I)*
   Log[MU]*Log[Q])/(-0.06760000000000001 + Q) + 
 (4.3993080338145205 - 4.375366744974276*I)*Q*Log[MU]*Log[Q] + 
 ((1.1877785506705296 + 0.5286255804163315*I)*Q*Log[MU]*Log[Q])/
  (-0.06760000000000001 + Q) + (11.228714857886496 + 0.8994537069897728*I)*
  Log[-0.06760000000000001 + Q]*Log[Q] - 
 (6.072673749743096 - 0.6342293466615058*I)*Q*Log[-0.06760000000000001 + Q]*
  Log[Q] - (0.09125745419044744 + 0.24683046510344905*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q] + 
 (0.05529996628010756 + 0.13479089925273752*I)*Q*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q] - 
 (2.8255164988781423 - 3.2175128187359454*I)*Log[Q]^2 - 
 ((0.7859261991845948 - 0.005340908557108383*I)*Log[Q]^2)/
  (-0.06760000000000001 + Q) + (0.09457452464607988 + 0.05896783490030841*I)*
  Log[MU]*Log[Q]^2 + ((0.006418191263290735 + 0.01954460125379662*I)*
   Log[MU]*Log[Q]^2)/(-0.06760000000000001 + Q) + 
 (0.6269131396060723 + 2.2068775272537255*I)*Log[-0.06760000000000001 + Q]*
  Log[Q]^2 + (0.0459711223250179 - 0.032576212833344345*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q]^2


==> supplemented/fit_F92_btods_ccbar.dat <==
(-465.550589424254 + 380.2223776547256*I) + 
 (0.0008313692154153409 - 0.00028230868440152395*I)/(-8.6436 + Q)^2 - 
 (608.2434360953185 - 274.36498786462784*I)/(-8.6436 + Q) - 
 (50.071258712251975 + 44.128195390114236*I)*Q - 
 ((71.52771722831142 - 32.68356541179115*I)*Q)/(-8.6436 + Q) + 
 (0.09816163705167487 - 0.180908763351843*I)*Q^2 - 
 ((8.463023280989542 - 3.5372318912903986*I)*Q^2)/(-8.6436 + Q) - 
 (124.40131447886621 - 54.37781080641196*I)*Log[MU] - 
 ((0. + 0.00011673828681147768*I)*Log[MU])/(-8.6436 + Q)^2 - 
 ((149.0986258696048 - 41.998474619234806*I)*Log[MU])/(-8.6436 + Q) - 
 (9.918853058953166 + 11.696481585971414*I)*Q*Log[MU] - 
 ((17.558886270184093 - 4.993628219361483*I)*Q*Log[MU])/(-8.6436 + Q) + 
 (0.02684432717551764 - 0.048714190982683196*I)*Q^2*Log[MU] - 
 ((2.0658544446695584 - 0.5160575910851831*I)*Q^2*Log[MU])/(-8.6436 + Q) - 
 1.5776609969753614*Log[MU]^2 + (0.022333818786798056*Log[MU]^2)/
  (-8.6436 + Q) + 0.0001483961589959693*Q*Log[MU]^2 - 
 (0.0012991974042685026*Q*Log[MU]^2)/(-8.6436 + Q) - 
 (0.00014851151164028544*Q^2*Log[MU]^2)/(-8.6436 + Q) - 
 (20.57512317612254 + 137.98538029263824*I)*Log[-8.6436 + Q] - 
 ((0.029316543944017642 + 0.07873415837522156*I)*Log[-8.6436 + Q])/
  (-8.6436 + Q) + (12.104712748846056 - 1.496386165169894*I)*Q*
  Log[-8.6436 + Q] - (0.0076360981341353235 - 0.02542001067900087*I)*Q^2*
  Log[-8.6436 + Q] + (3.435356391332261 - 28.633303072770122*I)*Log[MU]*
  Log[-8.6436 + Q] - ((0.010727549999686125 + 0.008575005154222413*I)*
   Log[MU]*Log[-8.6436 + Q])/(-8.6436 + Q) + 
 (2.86579903909923 + 0.11892692855183844*I)*Q*Log[MU]*Log[-8.6436 + Q] - 
 (0.0020248679894119942 - 0.006896328280771616*I)*Q^2*Log[MU]*
  Log[-8.6436 + Q] + (1.0970703902890486 - 0.5161206799071699*I)*
  Log[-8.6436 + Q]^2 + (0.12300010568178905 - 0.1422873825705032*I)*
  Log[MU]*Log[-8.6436 + Q]^2 + (411.9970123913813 - 132.3997851498528*I)*
  Log[Q] + ((450.13197794097346 - 314.8011159064362*I)*Log[Q])/
  (-8.6436 + Q) + (11.478110386175647 + 13.454902901776476*I)*Q*Log[Q] + 
 ((54.17344448140015 - 37.046753012937245*I)*Q*Log[Q])/(-8.6436 + Q) + 
 (96.2653393334409 - 13.714093116708954*I)*Log[MU]*Log[Q] + 
 ((114.84241137589179 - 58.62962412464797*I)*Log[MU]*Log[Q])/
  (-8.6436 + Q) + (2.424218652488822 + 3.4521208144814413*I)*Q*Log[MU]*
  Log[Q] + ((13.773598786634023 - 6.840706901996685*I)*Q*Log[MU]*Log[Q])/
  (-8.6436 + Q) - (32.76242891363786 - 92.34531798450023*I)*Log[-8.6436 + Q]*
  Log[Q] - (2.831446705480932 + 0.5566077944447546*I)*Q*Log[-8.6436 + Q]*
  Log[Q] - (10.839340805870886 - 19.05722066777267*I)*Log[MU]*
  Log[-8.6436 + Q]*Log[Q] - (0.6897898311324906 + 0.20306363637836222*I)*Q*
  Log[MU]*Log[-8.6436 + Q]*Log[Q] - 
 (47.7735246082176 - 16.600935318855132*I)*Log[Q]^2 - 
 ((26.285889981172392 - 117.82950234360771*I)*Log[Q]^2)/(-8.6436 + Q) - 
 (12.986324866237785 - 2.8089432319668575*I)*Log[MU]*Log[Q]^2 - 
 ((10.603034298070646 - 27.997196876752422*I)*Log[MU]*Log[Q]^2)/
  (-8.6436 + Q) + (6.0028413254488235 - 10.098313269770358*I)*
  Log[-8.6436 + Q]*Log[Q]^2 + (1.8399800471607328 - 2.4762017822015454*I)*
  Log[MU]*Log[-8.6436 + Q]*Log[Q]^2


==> supplemented/fit_F92_btods_uubar.dat <==
(-163.25184429413682 + 9.361103205721575*I) - 
 (8.491780698716733 + 106.62778661797186*I)/Q^2 + 
 (5.930937335315625 + 66.53440480884736*I)/Q + 
 (0.977049033196319 - 0.7608958316301772*I)*Q - 
 (0.00258353248648301 - 0.0059678565448783045*I)*Q^2 - 
 (17.041781595275427 + 10.537723471487054*I)*Log[MU] - 
 ((0.009837335817226582 - 0.00678010923488175*I)*Log[MU])/Q^2 + 
 ((0.054907069937912764 - 0.02356686221230825*I)*Log[MU])/Q - 
 (0.0003244261640131994 + 0.0006407915265895419*I)*Q*Log[MU] - 
 1.5802526973159325*Log[MU]^2 + (18.549222270275997 - 26.02119377438508*I)*
  Log[-Q] - ((3.0147374222379733 + 20.613683683873987*I)*Log[-Q])/Q^2 - 
 ((18.26794877254664 - 53.11477020506991*I)*Log[-Q])/Q - 
 (0.33790254946690323 + 0.03853328609319649*I)*Q*Log[-Q] - 
 (0.011042825814788175 - 0.009778916368771155*I)*Log[MU]*Log[-Q] - 
 ((0.0004812301934300858 - 0.005700448681799093*I)*Log[MU]*Log[-Q])/Q^2 + 
 ((0.013985536176540674 - 0.016817269670502018*I)*Log[MU]*Log[-Q])/Q + 
 0.0002041129488613922*Q*Log[MU]*Log[-Q] - 
 (0.5285377979145517 - 4.864643511796254*I)*Log[-Q]^2 + 
 ((0.6990383827316724 - 2.405999002599177*I)*Log[-Q]^2)/Q^2 - 
 ((16.489546486084976 + 2.7382662125483312*I)*Log[-Q]^2)/Q + 
 (0.0007140907541069114 - 0.002315274853949146*I)*Log[MU]*Log[-Q]^2 - 
 ((0.0002776264009968789 - 0.0005317072447124918*I)*Log[MU]*Log[-Q]^2)/
  Q^2 + ((0.0058919623952587855 + 0.0020641829019172045*I)*Log[MU]*
   Log[-Q]^2)/Q + (49.69441766169675 + 2.00369369760988*I)*Log[Q] + 
 ((8.626806904756625 - 21.254771387594758*I)*Log[Q])/Q^2 + 
 ((52.82691797128669 - 25.976992759545332*I)*Log[Q])/Q + 
 (0.20896506575306992 + 0.21757385141171712*I)*Q*Log[Q] + 
 (3.3615193666874186 - 0.01425613308114213*I)*Log[MU]*Log[Q] - 
 ((0.003820478333663972 + 0.003947525610162395*I)*Log[MU]*Log[Q])/Q^2 + 
 ((0.0010060018982960496 - 0.020183110468610443*I)*Log[MU]*Log[Q])/Q + 
 0.00020397022061027567*Q*Log[MU]*Log[Q] - 
 (5.386027941330905 - 3.13875483837569*I)*Log[Q]^2 + 
 ((1.8714664024967198 - 2.0699146970828486*I)*Log[Q]^2)/Q^2 + 
 ((12.73870123350293 + 15.368066874456781*I)*Log[Q]^2)/Q + 
 (0.0007147347900191943 + 0.0023132418109218377*I)*Log[MU]*Log[Q]^2 - 
 ((0.0002778198824499909 + 0.0005306585947442505*I)*Log[MU]*Log[Q]^2)/
  Q^2 + ((0.005884995931703343 - 0.002066123349643595*I)*Log[MU]*Log[Q]^2)/
  Q


==> supplemented/fit_F92_ctou_ddbar.dat <==
(16.850454731592844 - 1.6541601433384439*I) - 
 (0.09239330957393718 - 0.9828824718848296*I)/Q^2 - 
 (3.2505185476820753 + 9.517218005264239*I)/Q - 
 (3.8840518779093536 - 1.915097525241604*I)*Q + 
 (0.15187990867462747 - 0.34719611566798503*I)*Q^2 + 
 (3.2928401123637885 + 4.341576642611662*I)*Log[MU] + 
 ((0.0004041743729919311 - 0.00018938373677914851*I)*Log[MU])/Q^2 - 
 ((0.02906629754068944 - 0.020602741706600855*I)*Log[MU])/Q - 
 (0.014111270976663197 - 0.013977145126954837*I)*Q*Log[MU] - 
 0.002289471791020287*Q^2*Log[MU] + 0.4938261662214249*Log[MU]^2 - 
 (7.977556163485848 - 1.3865595256182361*I)*Log[-Q] - 
 ((0.0020702052990949613 - 0.13523901011279155*I)*Log[-Q])/Q^2 + 
 ((4.441100060097692 - 1.8216265342986375*I)*Log[-Q])/Q + 
 (1.825860818894409 + 0.20764261026655212*I)*Q*Log[-Q] + 
 (0.015315601748722353 + 0.002645487297212485*I)*Log[MU]*Log[-Q] - 
 ((0. + 0.00013966961204803138*I)*Log[MU]*Log[-Q])/Q^2 - 
 ((0.007779866128356353 - 0.0012317190034184576*I)*Log[MU]*Log[-Q])/Q - 
 (0.004448227613770954 + 0.0014304210693156473*I)*Q*Log[MU]*Log[-Q] + 
 (0.2654091420687322 - 2.417837791888905*I)*Log[-Q]^2 - 
 ((0.0030052343022420034 - 0.010123939239126046*I)*Log[-Q]^2)/Q^2 + 
 ((0.7539928404989259 + 0.12771928827451795*I)*Log[-Q]^2)/Q - 
 (0.0014595576227236183 - 0.00463707219667801*I)*Log[MU]*Log[-Q]^2 - 
 ((0.0010842440443838643 + 0.0003891352408633328*I)*Log[MU]*Log[-Q]^2)/Q - 
 (11.524567190326126 + 7.729142929989321*I)*Log[Q] - 
 ((0.07627975814470198 - 0.13207926572744955*I)*Log[Q])/Q^2 - 
 ((5.26716180778514 + 2.2750628876413237*I)*Log[Q])/Q - 
 (1.0673195590787947 + 1.2242703742442957*I)*Q*Log[Q] - 
 (1.3965409742749544 - 0.00652508856088367*I)*Log[MU]*Log[Q] + 
 ((0. + 0.0001094532346470768*I)*Log[MU]*Log[Q])/Q^2 - 
 ((0.005337620318113501 - 0.005581477052076378*I)*Log[MU]*Log[Q])/Q - 
 (0.004449309854525112 - 0.0014301039268257902*I)*Q*Log[MU]*Log[Q] + 
 (2.7606095016443657 - 1.5519565733309244*I)*Log[Q]^2 - 
 ((0.008066520393461691 - 0.008746618593736705*I)*Log[Q]^2)/Q^2 - 
 ((0.5850242438810518 + 0.7224819982868034*I)*Log[Q]^2)/Q - 
 (0.0014591126757388096 + 0.004638490089092232*I)*Log[MU]*Log[Q]^2 - 
 ((0.0010846907950053178 - 0.0003890119975143421*I)*Log[MU]*Log[Q]^2)/Q


==> supplemented/fit_F92_ctou_ssbar.dat <==
(131.3105122735358 + 32.21025602851325*I) - 
 (7.571659984976852 - 3.7429791914883506*I)/(-0.06760000000000001 + Q) - 
 (0.21927851191580947 + 57.140118516713265*I)*Q - 
 ((80.18453993786741 - 54.40263417725573*I)*Q)/(-0.06760000000000001 + Q) + 
 (2.5875672915583285 - 1.18252495315284*I)*Q^2 - 
 ((29.646332913813794 + 35.49491507299839*I)*Q^2)/
  (-0.06760000000000001 + Q) + (20.10899364393711 + 17.72572790965085*I)*
  Log[MU] - ((1.3498965971608112 + 0.22641335084230746*I)*Log[MU])/
  (-0.06760000000000001 + Q) + (3.9034896415281084 - 6.532993250678167*I)*Q*
  Log[MU] - ((14.797389926616242 + 0.3000399789915488*I)*Q*Log[MU])/
  (-0.06760000000000001 + Q) + (0.3629832585569904 - 0.014240457252767418*I)*
  Q^2*Log[MU] - ((1.6426778147318113 + 6.4515613351795675*I)*Q^2*
   Log[MU])/(-0.06760000000000001 + Q) + 
 0.45691388417234213*Log[MU]^2 - (0.0024952022807061647*Log[MU]^2)/
  (-0.06760000000000001 + Q) - 0.006791331988156049*Q*Log[MU]^2 + 
 (0.03645567687923401*Q*Log[MU]^2)/(-0.06760000000000001 + Q) + 
 (0.006789662824910638*Q^2*Log[MU]^2)/(-0.06760000000000001 + Q) + 
 (38.740351545262385 + 51.323306973054116*I)*Log[-0.06760000000000001 + Q] + 
 ((0.021426489176010016 - 0.003993656630197696*I)*
   Log[-0.06760000000000001 + Q])/(-0.06760000000000001 + Q) + 
 (54.51846051805137 - 197.9175134739021*I)*Q*Log[-0.06760000000000001 + Q] - 
 (0.403777417080432 - 0.3474916863453839*I)*Q^2*
  Log[-0.06760000000000001 + Q] + 
 (0.35063623218243956 + 11.597796340319157*I)*Log[MU]*
  Log[-0.06760000000000001 + Q] + 
 ((0.0039428769367046606 + 0.0017625604833091313*I)*Log[MU]*
   Log[-0.06760000000000001 + Q])/(-0.06760000000000001 + Q) + 
 (25.91431005671744 - 20.712696820244503*I)*Q*Log[MU]*
  Log[-0.06760000000000001 + Q] - 
 (0.06396371059116047 - 0.02137270385715039*I)*Q^2*Log[MU]*
  Log[-0.06760000000000001 + Q] - (0.0276630201207335 - 3.3712624295957982*I)*
  Log[-0.06760000000000001 + Q]^2 - 
 (0.3083662911036639 - 0.6549968350987246*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]^2 + 
 (3.154744014717021 - 3.4206781291862716*I)*Log[Q] - 
 ((3.384174432628124 - 0.770604646916672*I)*Log[Q])/
  (-0.06760000000000001 + Q) - (39.2120435038448 - 236.02568382481866*I)*Q*
  Log[Q] - ((47.79266039590835 - 10.472063873087809*I)*Q*Log[Q])/
  (-0.06760000000000001 + Q) + (0.9260865595069737 - 1.4644714975732458*I)*
  Log[MU]*Log[Q] - ((0.5094928428490364 + 0.20675518830339665*I)*
   Log[MU]*Log[Q])/(-0.06760000000000001 + Q) - 
 (26.39589328095337 - 26.252239392871395*I)*Q*Log[MU]*Log[Q] - 
 ((7.126693542734449 + 3.1717566696042114*I)*Q*Log[MU]*Log[Q])/
  (-0.06760000000000001 + Q) + (8.11094659466384 + 7.441435333789422*I)*
  Log[-0.06760000000000001 + Q]*Log[Q] - 
 (4.920071189060938 + 4.424216267625104*I)*Q*Log[-0.06760000000000001 + Q]*
  Log[Q] + (0.5475454453374203 + 1.480981591645106*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q] - 
 (0.3317956261695305 + 0.8087472665751683*I)*Q*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q] - 
 (4.133715720547897 - 1.1692479729029264*I)*Log[Q]^2 - 
 ((0.6247853354673722 + 0.4600024407081391*I)*Log[Q]^2)/
  (-0.06760000000000001 + Q) - (0.5674513877714784 + 0.3538103275221192*I)*
  Log[MU]*Log[Q]^2 - ((0.038509353091227674 + 0.11726786644229804*I)*
   Log[MU]*Log[Q]^2)/(-0.06760000000000001 + Q) - 
 (0.8567928895868717 - 2.1633608294660576*I)*Log[-0.06760000000000001 + Q]*
  Log[Q]^2 - (0.27582712466640935 - 0.19545708358270839*I)*Log[MU]*
  Log[-0.06760000000000001 + Q]*Log[Q]^2


==> supplemented/fit_F92fac_btods_ccbar.dat <==
(-235.72813641969762 + 191.66587102573172*I) - 
 (4414.928815749437 - 6016.652141905562*I)/(-8.6436 + Q)^2 - 
 (1553.798594930711 - 808.1263722903495*I)/(-8.6436 + Q) + 
 (16.969928006048686 - 28.337948142326667*I)*Q - 
 ((180.3750508247682 - 93.98293594598913*I)*Q)/(-8.6436 + Q) + 
 (0.05962019678177951 + 0.09109352583557173*I)*Q^2 - 
 ((20.636589552926253 - 10.656542024823146*I)*Q^2)/(-8.6436 + Q) + 
 0.5916237712031861*Log[MU] - (0.00837408831907725*Log[MU])/
  (-8.6436 + Q) + (0.00048732779105420816*Q*Log[MU])/(-8.6436 + Q) + 
 (5.650528436188214 - 152.68871001531372*I)*Log[-8.6436 + Q] + 
 ((236.354415440312 - 881.392414436798*I)*Log[-8.6436 + Q])/(-8.6436 + Q) + 
 (1.6347974984821503 + 1.9442240816480785*I)*Q*Log[-8.6436 + Q] - 
 (0.010646463649099006 + 0.010416373845384604*I)*Q^2*Log[-8.6436 + Q] - 
 (0.31460048686241404 + 0.5953359794672797*I)*Log[-8.6436 + Q]^2 - 
 (2.296809991698998 - 3.5892736009666564*I)*Q*Log[Q] + 
 ((186.65942052804152 - 359.314780294906*I)*Q*Log[Q])/(-8.6436 + Q)^2 + 
 ((201.07644045678742 - 81.0960775060923*I)*Q*Log[Q])/(-8.6436 + Q) + 
 (0.1853267708003695 - 0.7426440877793443*I)*Q*Log[-8.6436 + Q]*Log[Q] - 
 ((12.691509124878985 - 47.298170456928666*I)*Q*Log[-8.6436 + Q]*Log[Q])/
  (-8.6436 + Q) + ((2.690365981378013 + 1.962089750121845*I)*Q^2*Log[Q]^2)/
  (-8.6436 + Q)^2


==> supplemented/fit_F92fac_btods_uubar.dat <==
(-1.3925929651138003 + 1.8650385242794705*I) + 
 0.5925965224130999*Log[MU] + 
 (0.0021308422537803565 - 0.002823711359738163*I)*Log[-Q] - 
 (0. + 0.0006790612793861378*I)*Log[MU]*Log[-Q] + 
 (0. + 0.00033953431913714185*I)*Log[-Q]^2 - 
 (0.594726721884512 - 0.002824537723640563*I)*Log[Q] + 
 (0. + 0.0006790612641394128*I)*Log[MU]*Log[Q] - 
 (0. + 0.0003395113201046828*I)*Log[Q]^2


==> supplemented/fit_F92fac_ctou_ddbar.dat <==
(1.4036879796543271 - 0.9325203864427546*I) - 0.2962982612022792*Log[MU] - 
 (0.0010655220860072488 - 0.0006012880334812378*I)*Log[-Q] + 
 (0. + 0.00033953066053244867*I)*Log[MU]*Log[-Q] - 
 (0. + 0.0001697628144122289*I)*Log[-Q]^2 + 
 (0.29736373404544697 - 0.0006016527915755761*I)*Log[Q] - 
 (0. + 0.0003395306478025052*I)*Log[MU]*Log[Q] + 
 (0. + 0.00016975144021200858*I)*Log[Q]^2


==> supplemented/fit_F92fac_ctou_ssbar.dat <==
(-95.45719848403503 + 54.430575524382384*I) + 
 (0.30139154933832457 - 0.13957267963355538*I)/(-0.06760000000000001 + Q)^2 + 
 (8.759174137838341 - 1.8931225416814752*I)/(-0.06760000000000001 + Q) - 
 (33.98544322939726 + 8.771554017452628*I)*Q + 
 ((101.34136275125016 - 16.76488573574888*I)*Q)/(-0.06760000000000001 + Q) + 
 (0.046698569251764264 - 1.5533545499328525*I)*Q^2 + 
 ((4.210674904964925 - 14.668260627186907*I)*Q^2)/
  (-0.06760000000000001 + Q) - 0.2741484393137355*Log[MU] + 
 (0.001497195135335128*Log[MU])/(-0.06760000000000001 + Q) + 
 0.004074112337868109*Q*Log[MU] - (0.02187244699667102*Q*Log[MU])/
  (-0.06760000000000001 + Q) - (0.0040741123394011265*Q^2*Log[MU])/
  (-0.06760000000000001 + Q) - (47.94564901079837 - 28.383709625517493*I)*
  Log[-0.06760000000000001 + Q] + 
 ((1.1652395844407282 + 1.3887829669020035*I)*Log[-0.06760000000000001 + Q])/
  (-0.06760000000000001 + Q) - (78.11555841526871 - 109.64870741412457*I)*Q*
  Log[-0.06760000000000001 + Q] + 
 (0.08561766913539061 + 0.2763295422495422*I)*Q^2*
  Log[-0.06760000000000001 + Q] - (10.075716512252537 + 1.3318030157034544*I)*
  Log[-0.06760000000000001 + Q]^2 + 
 (94.06796941451228 - 100.49082903009563*I)*Q*Log[Q] + 
 ((2.133018593331894 - 0.2746007356785683*I)*Q*Log[Q])/
  (-0.06760000000000001 + Q)^2 + ((73.21257053127292 - 16.684981387556046*I)*
   Q*Log[Q])/(-0.06760000000000001 + Q) - 
 (3.0343028675083574 - 0.34307951061872843*I)*Q*Log[-0.06760000000000001 + Q]*
  Log[Q] + ((6.634802372085402 + 5.724674380687993*I)*Q*
   Log[-0.06760000000000001 + Q]*Log[Q])/(-0.06760000000000001 + Q) + 
 ((2.4924771308598905 + 2.709149908466949*I)*Q^2*Log[Q]^2)/
  (-0.06760000000000001 + Q)^2 - 
 ((0.017795615562874848 + 0.0027560185371186255*I)*Q^2*
   Log[-0.06760000000000001 + Q]*Log[Q]^2)/(-0.06760000000000001 + Q)^2

